Narrative Sensemaking: Strategies for Narrative Maps Construction

Narrative sensemaking is a fundamental process to understand sequential information. Narrative maps are a visual representation framework that can aid analysts in this process. They allow analysts to understand the big picture of a narrative, uncover new relationships between events, and model connections between storylines. As a sensemaking tool, narrative maps have applications in intelligence analysis, misinformation modeling, and computational journalism. In this work, we seek to understand how analysts construct narrative maps in order to improve narrative map representation and extraction methods. We perform an experiment with a data set of news articles. Our main contribution is an analysis of how analysts construct narrative maps. The insights extracted from our study can be used to design narrative map visualizations, extraction algorithms, and visual analytics tools to support the sensemaking process.

==> supplemental/article_list.csv <==
title,url,date,publication,full_text
China pneumonia outbreak: Mystery virus probed in Wuhan,https://www.bbc.com/news/world-asia-china-50984025,1/3/2020,www.bbc.com,"Image copyright Getty Images Image caption The outbreak has occurred in the city of Wuhan

Chinese authorities have launched an investigation into a mysterious viral pneumonia which has infected dozens of people in the central city of Wuhan.

A total of 44 cases have been confirmed so far, 11 of which are considered ""severe"", officials said on Friday.

The outbreak has prompted Singapore and Hong Kong to bring in screening processes for travellers from the city.

It comes amid online fears the virus could be linked to Sars, or severe acute respiratory syndrome.

The potentially deadly, flu-like Sars virus killed more than 700 people around the world in 2002-03, after originating in China.

There has been speculation on social media about a possible connection to the highly contagious disease.

Wuhan police said eight people had been punished for ""publishing or forwarding false information on the internet without verification"".

The Wuhan health commission said on Friday it was investigating the cause of the outbreak.

In a statement on its website, it said it had already ruled out a number of infection sources - including influenza, avian influenza and common respiratory diseases - but did not mention Sars.

There has also been no human-to-human transmission, the statement added. However, a number of those infected worked at a seafood market in the city, leading authorities to clean the area.

A spokesman for the World Health Organization (WHO) said it was aware of the outbreak and was in contact with the Chinese government.

""There are many potential causes of viral pneumonia, many of which are more common than severe acute respiratory syndrome coronovirus,"" the spokesman added. ""WHO is closely monitoring this event and will share more details as we have them. ""

Fears sparked by an older epidemic

Analysis by BBC Health's Philippa Roxby

This latest outbreak appears to have sparked memories for those who dealt with a Sars epidemic 18 years ago.

At the time, the WHO criticised China for under-reporting the number of cases of Sars in a southern Chinese province.

In the 2002-03 epidemic, the virus affected more than 8,000 people in 26 countries, killing 349 people in mainland China and 299 in Hong Kong.

Travellers flying to other countries are thought to have been behind the large number of cases in that outbreak because Sars spreads quickly without swift treatment in hospital.

China sacked its health minister at the time for the poor handling of the crisis.

The country has been free of Sars since May 2004."
China pneumonia: Sars ruled out as dozens fall ill in Wuhan,https://www.bbc.com/news/world-asia-china-51000910,1/5/2020,www.bbc.com,"Image copyright Getty Images Image caption Hong Kong airport is health screening passengers arriving from Wuhan

A mysterious viral pneumonia that has infected dozens in central China is not Severe Acute Respiratory Syndrome (Sars), health chiefs have said.

They also discounted bird flu and Middle East Respiratory Syndrome, and said investigations were continuing.

A total of 59 cases have been reported in the city of Wuhan, seven of which are considered critical.

The outbreak prompted Singapore and Hong Kong to bring in screening processes for travellers from the city.

An epidemic of the potentially deadly, flu-like Sars virus killed more than 700 people around the world in 2002-03, after originating in China.

In a statement posted on its website late on Sunday, the Wuhan Municipal Health Commission said 163 people who had had contact with those infected had been placed under medical observation. It said efforts were continuing to identify the virus and its source.

The commission said previously that there had been no human-to-human transmission of the illness. It added that a number of those infected worked at a seafood market in the city, leading authorities to sanitise the area.

Image copyright Getty Images Image caption The outbreak occurred in the city of Wuhan

Singapore and Hong Kong have both set up systems to check travellers arriving from Wuhan for possible fever.

Hong Kong has admitted 16 travellers with pneumonia-like symptoms to hospital, the South China Morning Post reported, but none have so far been found to have the unidentified strain. Singapore has had one suspicious case, it added.

The World Health Organization (WHO) has said it is aware of the outbreak and is in contact with the Chinese government.

""There are many potential causes of viral pneumonia, many of which are more common than severe acute respiratory syndrome coronovirus,"" a spokesman said last week. ""WHO is closely monitoring this event and will share more details as we have them."""
China mystery illness: travellers checked as officials fear lunar new year could spread bug,https://www.theguardian.com/world/2020/jan/07/china-mystery-illness-travellers-checked-as-officials-fear-lunar-new-year-could-spread-bug,1/7/2020,www.theguardian.com,"Pneumonia-like illness in Wuhan is unclear in origin, with officials racing to contain outbreak before people travel for new year

China has been battling what may be a new strain of pneumonia after 59 people contracted a mysterious respiratory illness in central China, prompting fears of another Sars outbreak.

Health officials are worried about the upcoming Spring Festival in late January, when China celebrates lunar new year and millions of people will be travelling across the country to go home. Authorities have warned citizens to be on the lookout for symptoms like fever, difficulty breathing or body ache.

On Tuesday, Hong Kong’s chief executive, Carrie Lam, said health officials had “strengthened measures on all borders”. Since Monday, all travellers arriving on trains from Wuhan have been subjected to body temperature checks.

Health authorities in Wuhan first reported 27 cases of an unidentified pneumonia-like illness at the end of December, a figure that jumped to 59 as of Sunday. The patients, seven of whom are in critical condition, have been quarantined. There have been no reported deaths.

Authorities said epidemiologists have ruled out the possibility of Sars, the deadly respiratory virus that spread to at least 37 countries and killed more than 800 people in 2002 and 2003, an outbreak made worse by a government cover-up.

Mystery viral outbreak in Hong Kong revives fears of Sars epidemic Read more

Wuhan officials said there was no “clear” evidence of human-to-human transmission. Investigators also ruled out Middle East Respiratory Syndrome (Mers) and bird flu. Symptoms of the mysterious virus include fevers, problems breathing and invasive lesions to both lungs, shown in radiographs.

Some of the patients worked at a seafood market in the city, according to the health commission, suggesting the possibility of animal-to-human transmission. Several shops at the market also sold wild animals including birds, snakes, deer, groundhogs, according to Chinese media reports.

The market has been shuttered since New Year’s Day. Shopkeepers nearby said they were concerned about the apparent outbreak but continued normal operations.

“Of course we are worried but we don’t wear face masks. It isn’t good for business and also nothing has been confirmed yet,” said a woman surnamed Huang, who sells eyeglasses near the seafood market.

The World Health Organization (WHO) said on Sunday it was closely monitoring the situation and was in “close contact” with Chinese authorities. “There is limited information to determine the overall risk of this reported cluster of pneumonia of unknown etiology,” the organisation said.

Wuhan, the capital of Hubei province, is a major urban centre with a population of more than 10 million. Local authorities have identified 120 close contacts that are now under medical observation, according to the WHO. Wuhan authorities said they were also carrying out extra sanitation and hygiene measures, and investigating the cause of the virus.

Elsewhere in the region citizens braced for the worst. In Hong Kong, which was hit badly by the Sars outbreak, shoppers stockpiled face masks. Hospitals have reported 21 patients with fevers and other respiratory symptoms who recently visited Wuhan. Seven have been discharged and the other cases have so far not proven to be related to the cluster in Wuhan.

In Singapore, where travellers coming from the city are now required to go through temperature screening, a three-year-old Chinese girl who had travelled to Wuhan was quarantined. On Sunday, officials said she had a common childhood respiratory infection.

Authorities also appear to worried about panic spreading, with censors on Weibo blocking the hashtag #WuhanSARS. While Chinese media have been reporting on the outbreak, citizens who remember the Sars cover-up still mistrust the information released by their government.

Online internet users questioned authorities assurance that there were no examples of “clear human-to-human transmission” of the infection.

One user wrote: “Do we have to wait until it is ‘obvious’ before we fix the situation?”

Additional reporting by Lillian Yang"
China reports first death from mysterious outbreak in Wuhan,https://www.aljazeera.com/news/2020/01/china-reports-death-mysterious-outbreak-wuhan-200111023325546.html,1/10/2020,www.aljazeera.com,"A 61-year-old man has died from pneumonia in the central Chinese city of Wuhan in an outbreak of a yet to be identified virus while seven others are in critical condition, the Wuhan health authorities said on Saturday.

In total, 41 people have been diagnosed with the pathogen, which preliminary lab tests cited by Chinese state media earlier this week pointed to a new type of coronavirus, the Wuhan Municipal Health Commission said in a statement on its website.

More:

Two of them have been discharged from hospital and the rest are in a stable condition, while 739 people deemed to have been in close contact with the patients have been cleared, it said.

The man who died was a regular buyer at the seafood market, and had been previously diagnosed with abdominal tumours and chronic liver disease, it said.

Treatments did not improve his symptoms after he was admitted to hospital and he died on the evening of January 9 when his heart failed.

The commission added that no new cases had been detected since January 3.

The Wuhan health authority also said that the patients were mainly vendors and purchasers at a seafood market in the city, and that to date, no medical staff had been infected, nor had clear evidence of human-to-human transmission been found.

The World Health Organization said on Thursday that a newly emerging member of the family of viruses that caused the deadly Severe Acute Respiratory Syndrome (SARS) and Middle East Respiratory Syndrome (MERS) outbreaks, could be the cause of the present outbreak.

Coronaviruses are a large family of viruses that can cause infections ranging from the common cold to SARS. Some of the virus types cause less serious disease, while some like the one that causes MERS, are far more severe.

The outbreak comes ahead of the Lunar New Year holidays in late January, when many of China's 1.4 billion people will be travelling to their home towns or abroad.

The Chinese government expects passengers to make 440 million trips via rail and another 79 million trips via aeroplanes, officials told a news briefing on Thursday.

The Wuhan health authority in its statement also urged the public to take more precautions against infectious diseases and said it was pushing ahead with tests to diagnose the pathogen and, as of Friday, had completed nucleic acid tests."
Japan confirms first case of coronavirus infection,https://www.aljazeera.com/news/2020/01/japan-confirms-case-coronavirus-infection-200116012730381.html,1/15/2020,www.aljazeera.com,"Japan has confirmed the first case of infection from the new coronavirus that been reported in China, the health ministry announced on Thursday.

A man in his 30s from Kanagawa prefecture, southwest of Tokyo, tested positive, the ministry said.

The man had been to the Chinese city of Wuhan, where there has been an outbreak of pneumonia believed to be caused by the new coronavirus strain, it said.

More:

He reportedly returned from China to Japan with a fever and was hospitalised. He was released on Wednesday after the symptoms subsided, according to the health ministry statement.

The World Health Organization (WHO) had earlier warned that the new virus could spread and alerted hospitals worldwide.

On Monday, a Chinese woman was also ordered quarantined in Thailand after contacting the virus, authorities said.

Authorities in Asia have stepped up monitoring at airports ahead of next week's Lunar New Year holiday when hundreds of thousands of Chinese tourists are expected to travel domestically and abroad.

On Wednesday, the US State Department also issued a health alert about travel to the Wuhan region. It referenced a Watch Level 1 Alert by the US Centers for Disease Control and Prevention urging citizens travelling in the region to avoid contact with animals, animal markets or animal products, among other precautions.

On Saturday, Chinese authorities announced that a 61-year-old man died from pneumonia, a symptom of the disease, in Wuhan.

In total, 41 cases of pneumonia have been reported in China, which preliminary lab tests cited by Chinese state media show could have been caused by a new type of coronavirus.

Coronaviruses are a large family of viruses that can lead to infections ranging from the common cold to SARS. Some of the virus types cause less serious disease, while some like the one that causes MERS, are far more severe. SARS originated in southern China in 2002 and infected more than 8,000 people in 37 countries before it was brought under control. Nearly 800 people died.

""The possibility of cases being identified in other countries was not unexpected and reinforces why WHO calls for on-going active monitoring and preparedness in other countries,"" WHO said in a statement.

WHO Director-General Tedros Adhanom Ghebreyesus has been consulting international experts on the public health risks of the outbreak to decide whether an emergency meeting is needed, it said."
Coronavirus: more cases and second death reported in China,https://www.theguardian.com/world/2020/jan/17/corona-second-death-in-china-after-sars-like-outbreak,1/17/2020,www.theguardian.com,"More cases of coronavirus have been confirmed in the Chinese city of Wuhan and a second person has died, according to local authorities. It comes as disease-modelling experts warned that far more people may have been affected by the previously unknown virus than thought.

The Wuhan municipal health commission said in a statement that four patients diagnosed with pneumonia on Thursday were in a stable condition, taking the total number of cases to nearly 50. The statement released in the early hours on Saturday is the first confirmation of new cases by the commission in nearly a week.

On Friday, the commission announced the second death from the virus. A 69-year-old man was admitted to hospital with abnormal renal function and severe damage to multiple organs, and died on 15 January, the commission said.

Preliminary lab tests cited by state media showed the pathogen could be from a new type of coronavirus, a large family of viruses that can cause infections ranging from the common cold to deadly severe acute respiratory syndrome (Sars).

World Health Organization disease-modelling experts based at Imperial College, London, said that far more people may have been infected and they warned human-to-human transmission could not be ruled out.

Prof Neil Ferguson and colleagues, from the MRC Centre for Global Infectious Disease Analysis at Imperial, calculated that the number of cases in Wuhan may be more than 1,700. “It is likely that the Wuhan outbreak of a novel coronavirus has caused substantially more cases of moderate or severe respiratory illness than currently reported,” they said in a report.

The report said all hospitalised cases of pneumonia or severe respiratory disease in the Wuhan area and other well-connected Chinese cities should be investigated.

They cautioned that because of the unknown factors in their estimates, the case numbers could be anywhere from 190 to over 4,000. But in a tweet, they said that “the magnitude of these numbers suggests that substantial human-to-human transmission cannot be ruled out. Heightened surveillance, prompt information sharing and enhanced preparedness are recommended.”

Their calculation is based on the two people in Thailand and one in Japan who were diagnosed with the virus. Based on flight and population data, said Ferguson, “there is only a 1 in 574 chance that a person infected in Wuhan would travel overseas before they sought medical care. This implies there might have been over 1,700 (3 x 574) cases in Wuhan so far.”

US authorities announced they would begin screening passengers arriving from Wuhan on direct or connecting flights at three airports: San Francisco, New York’s JFK and Los Angeles. Authorities in Hong Kong, Thailand, Malaysia, Singapore and South Korea, Indonesia and the Philippines have all stepped up screening.

In Australia, the New South Wales and Victorian governments both issued alerts to health professionals about the virus, but there was no specific screening for the virus or change to travel advice.

Japan and Thailand both reported new cases of the mystery strain of coronavirus virus this week and experts say it might spread further as a result of the Chinese lunar new year holiday starting next week, which sees millions of people travel across the country.

On Thursday Japan confirmed a man in his 30s had been infected with the virus, and a Chinese woman was quarantined in Thailand. The World Health Organization (WHO) has warned a wider outbreak is possible.

On Friday, Thailand confirmed a second case. A 74-year-old Chinese woman from Wuhan had been quarantined since her arrival on Monday and was found to be infected with the newly identified coronavirus, said Sukhum Karnchanapimai, permanent secretary of the Public Health Ministry.

Sukhum also urged Thais to remain calm, saying that there was no outbreak in the country.

The Wuhan health commission said late on Thursday that 12 people had recovered and been discharged from hospital but five others were in serious condition. It also said no human-to-human transmission had been confirmed but the possibility “cannot be excluded”.

Another WHO doctor said it would not be surprising if there was “some limited human-to-human transmission, especially among families who have close contact with one another”.

“It is not surprising that we are starting to hear of more cases in other countries and a range of severity from asymptomatic, to mild and severe illness,” said infectious disease expert and director of Wellcome Dr Jeremy Farrar.

“It is possible that the often mild symptoms from this coronavirus may be masking the true numbers of people who have been infected, or the extent of person-to-person transmission. It is probable that we are looking at patients being affected over a number of days from multiple animal sources and with some degree of human-to-human transmission.”

The first confirmed fatality from the virus was a 61-year-old man in Wuhan who died of pneumonia after testing positive.

Memories remain fresh in Asia of a 2002-03 outbreak of Sars, which emerged in China and killed nearly 800 people around the world.

With Reuters and Agence France-Presse"
CDC to screen at three US airports for signs of new virus from China,https://edition.cnn.com/2020/01/17/health/wuhan-virus-us-airport-screenings-china-bn/index.html,1/17/2020,edition.cnn.com,"(CNN) More than 100 staffers from the US Centers for Disease Control and Prevention are being deployed to three US airports to check passengers arriving from Wuhan, China, for fever and other symptoms of a mysterious new virus that's killed two and infected dozens in China, the CDC announced Friday.

It's a highly unusual step. The last time the CDC did routine passenger health screening was during the 2014 Ebola outbreak, according to Dr. Martin Cetron , director of the CDC's division of global migration and quarantine.

""I've been here since 1996, and that's the only other time we've ever done this -- for Ebola,"" Cetron said.

The screenings at New York City's John F. Kennedy International Airport will start tonight, and screenings at San Francisco International Airport and Los Angeles International Airport will begin Saturday. The CDC will look for symptoms such as coughing and difficulty breathing and check temperatures of each passenger with an infrared thermometer.

The CDC took these steps after travelers from Wuhan recently arrived in Thailand and Japan infected with the new virus. There have been two cases in Thailand and one in Japan.

""Considering global travel patterns, additional cases in other countries are likely,"" the World Health Organization stated in a press release Thursday.

Last year, more than 60,000 passengers flew into the United States from Wuhan, a city 700 miles south of Beijing. The vast majority flew into the three airports where the checks will take place, according to the CDC.

January is the peak travel season from China to the United States because of the Chinese Lunar New Year, Cetron said.

Cetron described the airport screenings as part of a set ""proactive preparedness precautions.""

""We believe the current risk to this virus is low,"" Dr. Nancy Messonnier , director of the CDC's National Center for Immunization and Respiratory Diseases, said at a press conference on Friday. ""For families sitting around the dinner table tonight, this is not something they need to worry about.""

At this point, it appears most people caught the virus directly from animals, and the infection does not spread very easily from person to person.

""This is not a time for people to freak out and be overly concerned,"" Cetron said. ""This is a time for vigilance and awareness.""

He added that much more common illnesses, such as the flu, are ""much bigger threats"" to Americans than the new virus from China.

""I'm fully aware that the unknown is more of a source of anxiety than that which is already defined,"" he said. ""But we should not freak out.""

What we know about the new virus

So far, two people in China have died from this new virus, officially called the 2019 Novel Coronavirus. Some 45 people in China have become infected. Some have developed pneumonia.

Coronaviruses, such as SARS, or severe acute respiratory syndrome , are common in many species of animals, including camels and bats. Sometimes -- but rarely -- they evolve and infect humans as well.

Chinese health authorities have reported that most of the patients in Wuhan had visited a large seafood and animal market. However, some patients in the outbreak reportedly had not been to animal markets, which suggests that ""some limited person-to-person spread may be occurring,"" according to the CDC.

At least for now, that spread appears to be quite limited. Cetron said it's ""reassuring"" that Chinese authorities report that no health care workers who've cared for the patients have become infected, and that some 700 other contacts of patients have also not become ill.

""This isn't anywhere near in the same category as measles or flu,"" Cetron said. Those two infections spread easily from person to person.

To learn more about this new virus, health authorities are taking a close look at SARS.

In 2003, SARS spread to more than two dozen countries in Asia, Europe, North America and South America. Worldwide, more than 8,000 people became sick and 774 died. In the United States, there were 29 SARS cases and no deaths, according to the CDC

SARS did spread person to person through close contact such as kissing, sharing utensils or talking to someone within 3 feet.

Cetron emphasized that this new virus may be different from its cousin and behave in unexpected ways.

""We have to have humility and appreciate that it may be different. We can't just assume that what we know from previous viruses will always apply,"" he said.

New screening procedures

Cetron said he expects that ""the vast majority"" of passengers arriving from Wuhan will be healthy. CDC will give them information in English and Mandarin about what symptoms to look for over the next two weeks.

Get CNN Health's weekly newsletter Sign up here to get The Results Are In with Dr. Sanjay Gupta every Tuesday from the CNN Health team.

After further investigation, travelers that are symptomatic will be sent to local hospitals that work with the CDC.

Cetron said the symptoms of the new virus are so common that he expects the screenings will catch many more people with the flu or other winter viruses than with the new coronavirus.

If it turns out someone does have the new virus, they'll be isolated in the hospital.

He added that while there are still many questions about this new virus -- its incubation period, for example, or how easily it spreads from person to person -- the progress on it in such a short time has been impressive, including a sequencing of the virus' genome

""It's quite remarkable to me that from a cluster of pneumonia detected just a little over a month ago in Wuhan, China, we have fully sequenced the virus and have some diagnostic capability to test for it,"" he said."
Vaccine for new Chinese coronavirus in the works,https://edition.cnn.com/2020/01/20/health/coronavirus-nih-vaccine-development/index.html,1/20/2020,edition.cnn.com,"(CNN) The National Institutes of Health is working on a vaccine against the new virus that has infected hundreds and killed four in Asia.

""The NIH is in the process of taking the first steps towards the development of a vaccine,"" said Dr. Anthony Fauc i, director of the National Institutes of Allergy and Infectious Diseases.

Fauci said it would take a few months until the first phase of the clinical trials get underway and more than a year until a vaccine might be available.

The latest

The virus, which was first reported at the end of December, has infected more than 200 people, according to a Chinese government-appointed expert. The bulk of the cases have been in China, but there have been four cases in Thailand, South Korea and Japan.

The virus originated in animals and can be spread from person to person. While most of the patients visited an animal and seafood market in Wuhan, a city about 700 miles south of Beijing, some did not.

Working on a vaccine

A team of scientists in Texas, New York and China are also at work on a vaccine, according to Dr. Peter Hotez, a vaccine scientist at Baylor College of Medicine in Houston.

""The lesson we've learned is coronavirus infections are serious and one of the newest and biggest global health threats,"" Hotez said.

He added that it's less challenging to develop a vaccine for coronaviruses than for other viruses such as HIV or influenza.

""Every virus has its challenges, but coronaviruses can be a relatively straightforward vaccine target,"" Hotez said.

If a vaccine is developed, he said, health care workers might be among the first to receive it because they're exposed to infected patients.

It is ""remarkable"" that scientists are able to start developing a vaccine for a virus that was identified less than a month ago, he said.

He credited Chinese researchers, who quickly sequenced and published the virus's genome.

""With SARS, it took almost a year to be able to identify and map the full genetic code,"" he said. ""Now we're doing this in just a few weeks.""

'An evolving situation'

Fauci emphasized there are still many questions about this new virus.

""This is an evolving situation, and it's tough to predict ultimately where it will go,"" he said. ""But we have to take it very seriously.""

A few things are clear. One, the virus jumped from animals to humans, just like SARS did nearly two decades ago.

He added it's unclear whether just one type of animal is transmitting the virus to humans, or more than one type.

Get CNN Health's weekly newsletter Sign up here to get The Results Are In with Dr. Sanjay Gupta every Tuesday from the CNN Health team.

He also said while it's clear this new virus can be spread from person to person, it's unclear how easily that spread can happen.

""Is it a continual spread? Is it sustained? We're not quite sure yet,"" he said.

Michael Osterholm, director of the Center for Infectious Disease Research and Policy at the University of Minnesota, agreed there are many questions.

""This is one of those inflection moments in outbreak history where we have enough information to be very concerned, but not enough information to say this is going to be an international crisis,"" he said."
China confirms human-to-human transmission of new coronavirus,https://www.aljazeera.com/news/2020/01/china-confirms-human-human-transmission-coronavirus-200120162507948.html,1/20/2020,www.aljazeera.com,"Human-to-human transmission of a new coronavirus strain has been confirmed in China, fueling fears of a major outbreak of the SARS-like virus as millions travel for the Lunar New Year holiday.

Zhong Nanshan, head of the National Health Commission, said on Monday patients may have contracted the new virus without having visited the central city of Wuhan where it was discovered before spreading across China and reaching three other Asian nations.

More:

""Currently, it can be said it is affirmative that there is the phenomenon of human-to-human transmission,"" he said in an interview with China's CCTV state broadcaster.

Zhong said two people in Guangdong province in southern China caught the disease from family members who had visited Wuhan.

He added that 14 medical personnel helping with coronavirus patients have also been infected.

Human-to-human transmission could make the virus spread more quickly and widely.

Alarm in the region

The new coronavirus strain has caused alarm because of its connection to Severe Acute Respiratory Syndrome (SARS), which killed nearly 650 people across mainland China and Hong Kong in 2002-2003.

The total number of people diagnosed with the latest strain of the virus rose to 218, according to CCTV.

South Korea on Monday reported its first case - a 35-year-old woman who flew in from Wuhan.

Thailand and Japan previously confirmed a total of three cases - all of whom had visited the Chinese city.

Meanwhile, a third person died in Wuhan, according to the local health commission.

The total number of people diagnosed with the latest strain of the virus rose to 218 [Darley Shen/Reuters]

Experts believe the epidemic ""can still be controlled"", the National Health Commission said on Sunday.

The World Health Organization (WHO) said the new cases in China were the result of ""increased searching and testing for [the virus] among people sick with respiratory illness"".

Wuhan authorities said they have installed infrared thermometers at airports, and railway and coach stations across the city. Passengers with fever were being registered, given masks and taken to medical institutions.

State TV footage showed medical staff working inside an isolation ward at a Wuhan hospital in hazmat suits.

In Hong Kong, health officials said they were expanding enhanced checks on arrivals to include anyone coming in from Hubei province, not just its capital, Wuhan. More than 100 people are being monitored in the city.

Passengers are also being screened at some airports in Thailand and the United States.

Better handling

Chinese state media moved to calm the mood as discussion swelled on social media about the coronavirus spreading to other Chinese cities.

Weighing in on the matter for the first time, China's President Xi Jinping said on Monday that safeguarding people's lives should be given ""top priority"" and that the spread of the epidemic ""should be resolutely contained"", according to CCTV.

Xi said it was necessary to ""release information on the epidemic in a timely manner and deepen international cooperation"", and ensure people have a ""stable and peaceful Spring Festival"", the broadcaster said."
New China virus: Cases triple as infection spreads to Beijing and Shanghai,https://www.bbc.com/news/world-asia-china-51171035,1/20/2020,www.bbc.com,"Media playback is unsupported on your device Media caption The BBC spoke to people in Beijing who seemed largely unconcerned about the virus

The number of people infected with a new virus in China tripled over the weekend, with the outbreak spreading from Wuhan to other major cities.

There are now more than 200 cases, mostly in Wuhan, though the respiratory illness has also been detected in Beijing, Shanghai and Shenzhen.

Three people have died. Japan, Thailand and South Korea have reported cases.

The new strain of coronavirus, which causes a type of pneumonia, can pass from person to person, China confirmed.

Respiratory expert Zhong Nanshan, who heads the health commission team investigating the virus, said 14 medical workers had caught it while treating patients, state media reported.

The sharp rise comes as millions of Chinese prepare to travel for the Lunar New Year holidays.

Although the outbreak is believed to have originated from a market, officials and scientists are yet to determine exactly how it has been spreading.

The outbreak has revived memories of the Sars virus - also a coronavirus - that killed 774 people in the early 2000s across dozens of countries, mostly in Asia. Analysis of the genetic code of the new virus shows it is more closely related to Sars than any other human coronavirus.

Experts in the UK told the BBC the number of people infected could still be far greater than official figures suggest, with estimates closer to 1,700.

What we know about the virus

2019-nCoV, as it's been labelled, is understood to be a new strain of coronavirus that has not previously been identified in humans

Coronaviruses are a broad family of viruses, but only six (the new one would make it seven) are known to infect people

Scientists believe an animal source is ""the most likely primary source"" but that some human-to-human transmission has occurred

Signs of infection include respiratory symptoms, fever, cough, shortness of breath and breathing difficulties

People are being advised to avoid ""unprotected"" contact with live animals, thoroughly cook meat and eggs, and avoid close contact with anyone with cold or flu-like symptoms

Source: World Health Organization

Who has been infected?

Authorities in Wuhan, a central Chinese city of 11 million that has been at the heart of the outbreak, on Monday said 136 new cases had been confirmed over the weekend, with a third person dying of the virus. There had previously been only 62 confirmed cases in the city.

As of late Sunday, officials said 170 people in Wuhan were still being treated in hospital, including nine in critical condition.

Beijing also confirmed its first cases, with five people infected. Shanghai confirmed its first case on Monday - a 56-year-old woman who came from Wuhan.

Image copyright AFP Image caption Airports including Narita in Tokyo have been screening passengers

In the city of Shenzhen, a major tech hub close to Hong Kong, officials said a 66-year-old man showed symptoms of the virus following a trip to visit relatives in Wuhan.

State media reported 14 other cases in Guangdong province.

Four cases have been confirmed abroad - two in Thailand, one in Japan and one in South Korea - all of them involving people who are either from Wuhan or have visited the city.

In South Korea, the Korea Centers for Disease Control and Prevention said a 35-year-old Chinese woman was suffering from a fever and respiratory problems after travelling there from Wuhan. She was put into isolation and treated at a local hospital.

The World Health Organization said it was currently not recommending restrictions on travel or trade, but was providing guidance to countries preparing for any outbreak.

Airports in Singapore, Hong Kong and the Japanese capital Tokyo have been screening air passengers from Wuhan, and US authorities last week announced similar measures at three major airports in San Francisco, Los Angeles and New York.

What are the Chinese authorities saying?

How China is responding to the outbreak is under close scrutiny, given that it was widely criticised for initially covering up the Sars crisis in late 2002 and early 2003.

On Monday, Chinese President Xi Jinping for the first time publicly addressed the outbreak, saying that the virus must be ""resolutely contained"".

The foreign ministry, meanwhile, said China was providing ""timely information about the disease"" and would ""work with all parties to deal with the virus"".

China's National Health Commission on Monday confirmed that two cases in China were due to human-to-human transmission, state-run Xinhua news agency reported.

The commission had earlier said there had been no such cases, but that the virus had instead crossed the species barrier and come from infected animals at a seafood and wildlife market in Wuhan.

Image copyright AFP Image caption Health officials have been analysing the seafood market where they believe the virus originated

The WHO also said it believed there had been ""some limited human-to-human transmission occurring between close contacts"".

""As more… cases are identified and more analysis undertaken, we will get a clearer picture of disease severity and transmission patterns,"" it wrote on Twitter.

It noted that the rise in cases in China was a result of ""increased searching and testing for [the virus] among people sick with respiratory illness"".

Media playback is unsupported on your device Media caption Coronavirus feared to have infected more than initially thought according to scientists

What impact could Lunar New Year have?

From Friday, most Chinese will begin their week-long Lunar New Year holidays.

It's a time when hundreds of millions travel around China to visit family, raising fears that authorities will not be able to adequately monitor further spread of the disease.

Wuhan is a transport hub and authorities there have for nearly a week been using temperature scanners at airports, and train and bus stations. Those showing signs of fever have been registered, given masks and taken to hospitals and clinics.

Image copyright AFP Image caption Chinese companies shut down for Lunar New Year, with hundreds of millions of people travelling

Authorities say they will now also be screening everyone leaving the city.

At Beijing's central railway station, some travellers donned masks but did not appear overly concerned about the virus.

""Watching the news, I do feel a little worried. But I haven't taken precautionary measures beyond wearing regular masks,"" Li Yang, a 28-year-old account manager travelling to the region of Inner Mongolia, told the AFP news agency.

But the tone in Chinese social media, where the outbreak has been a top trending topic, was different.

""Who knows how many people who have been to Wuhan may be unaware that they have already been infected?"" one Weibo user said."
Coronavirus: health officials announce first known US case,https://www.theguardian.com/society/2020/jan/21/coronavirus-us-cdc-case-china-health,1/21/2020,www.theguardian.com,"This article is more than 5 months old

This article is more than 5 months old

The US Centers for Disease Control and Prevention (CDC) has announced the first known case of a new strain of coronavirus in the US. In a Tuesday press conference, a CDC spokesman said a US citizen returning from a trip to central China had been diagnosed in Seattle.

According to the CDC, the man is in his 30s and is in good condition at a hospital in Everett, Washington after returning to the area last week.

Coronavirus: airports around the world carry out screenings Read more

While in China, the man traveled to the Wuhan area, where the virus is believed to originate. It has since spread to cities including Beijing and Shanghai.

The US is the fifth country to report a case of the illness. Nearly 300 cases have been reported in China, Thailand, Japan and South Korea. US authorities have begun screening air passengers coming from central China.

Quick guide What are coronavirus symptoms and should I go to a doctor? Show Hide What is Covid-19? Covid-19 is caused by a member of the coronavirus family that has never been encountered before. Like other coronaviruses, it has come from animals. The World Health Organization (WHO) has declared it a pandemic. What are the symptoms this coronavirus causes? According to the WHO, the most common symptoms of Covid-19 are fever, tiredness and a dry cough. Some patients may also have a runny nose, sore throat, nasal congestion and aches and pains or diarrhoea. Some people report losing their sense of taste and/or smell. About 80% of people who get Covid-19 experience a mild case – about as serious as a regular cold – and recover without needing any special treatment. About one in six people, the WHO says, become seriously ill. The elderly and people with underlying medical problems like high blood pressure, heart problems or diabetes, or chronic respiratory conditions, are at a greater risk of serious illness from Covid-19. In the UK, the National health Service (NHS) has identified the specific symptoms to look for as experiencing either: a high temperature - you feel hot to touch on your chest or back

a new continuous cough - this means you’ve started coughing repeatedly As this is viral pneumonia, antibiotics are of no use. The antiviral drugs we have against flu will not work, and there is currently no vaccine. Recovery depends on the strength of the immune system. Should I go to the doctor if I have a cough? Medical advice varies around the world - with many countries imposing travel bans and lockdowns to try and prevent the spread of the virus. In many place people are being told to stay at home rather than visit a doctor of hospital in person. Check with your local authorities. In the UK, NHS advice is that anyone with symptoms should stay at home for at least 7 days. If you live with other people, they should stay at home for at least 14 days, to avoid spreading the infection outside the home.

Last month, health officials began reporting new cases of viral pneumonia, including symptoms of fever, cough and difficulty breathing. Officials connected the patients to a food market in Wuhan.

So far there are six reported deaths, all in China. Most were 60 or older and had a previous medical condition. Although the virus likely originated from animal-to-people contact, Chinese officials this week confirmed their first case of person-to-person contraction.

CDC officials said the risk to the American public is low. According to Reuters, officials around the world have implement similar screenings to contain the virus ahead of the Lunar New Year travel season."
The Test a Deadly Coronavirus Outbreak Poses to China's Leadership,https://www.nytimes.com/2020/01/21/world/asia/china-coronavirus-wuhan.html,1/21/2020,www.nytimes.com,"WUHAN, China — Facing growing pressure to contain a deadly viral outbreak that has spread halfway around the world, China’s ruling Communist Party raced on Tuesday to confront the disease, slapping restrictions on the city where it started and warning that anyone who hides infections will be “forever nailed to history’s pillar of shame.”

The response by the Chinese leadership, which has come under intensifying criticism that it has been slow to acknowledge the severity of the outbreak, came as fatalities from the disease tripled to at least nine. Infections surged from 200 to 440, and global financial markets were rattled by the possibility of a pandemic emanating from the world’s most populous country during the Lunar New Year — Asia’s heaviest travel season.

Already, cases of the pneumonia-like virus have been found in Taiwan, Japan, Thailand and South Korea, and on Tuesday the first was confirmed in the United States. Airports in Atlanta and Chicago said they would screen passengers from Wuhan, joining airports in New York, Los Angeles, San Francisco and cities around the world in doing so. North Korea temporarily closed its borders to foreign tours, the vast majority of them from China. The World Health Organization has called a meeting on Wednesday over whether to declare the outbreak an international health emergency."
New China virus: Warning against cover-up as number of cases jumps,https://www.bbc.com/news/world-asia-china-51185836,1/21/2020,www.bbc.com,"Media playback is unsupported on your device Media caption China virus advice: 'Wash your hands, be honest with your doctors', says Hong Kong expert

China's top leaders have warned lower-level officials not to cover up the spread of a new coronavirus that has now infected nearly 300 people.

Anyone who concealed new cases would ""be nailed on the pillar of shame for eternity"", the political body responsible for law and order said.

The warning came as state media said six people had now died from the virus, which causes a type of pneumonia.

It's been confirmed the virus can pass from person to person.

The World Health Organization (WHO) will on Wednesday consider declaring an international public health emergency over the virus - as it did with swine flu and Ebola. Such a declaration, if made, will be seen as an urgent call for a co-ordinated international response.

China's National Health Commission on Monday confirmed for the first time that the infection could be transmitted from human-to-human. It said two people in Guangdong province had been infected in this way.

In a separate statement, the Wuhan Municipal Health Commission said at least 15 medical workers in Wuhan have also been infected with the virus, with one in a critical condition.

The workers presumably became infected with the virus due to contact with patients. All of them are being kept in isolation while being treated.

Image copyright Reuters Image caption Fifteen medical staff in Wuhan have been infected with the virus

Where has the virus spread?

A total of 291 cases have now been reported across major cities in China, including Beijing and Shanghai. However most patients are in Wuhan, the central city of 11 million at the heart of the outbreak.

The disease was first identified there late last year and the outbreak is believed to be linked to a seafood market that also sells live animals.

A handful of cases have also been identified abroad: two in Thailand, one in Japan, one in South Korea and one in Taiwan. Those infected had recently returned from Wuhan.

Authorities in many places, including Australia, Singapore, Hong Kong, Taiwan and Japan have stepped up screening of air passengers from Wuhan. US authorities last week announced similar measures at airports in San Francisco, Los Angeles and New York.

In Australia, a man who had travelled to Wuhan has been placed in isolation and is undergoing tests. China is the largest source of tourists to Australia, with more than one million people visiting last year.

How fast is it spreading?

There are fears that the virus could spread swiftly - and further across the country - as millions of people across China prepare to travel home for the Chinese New Year holidays later this week.

Image copyright Getty Images Image caption Millions in China are heading to their hometowns for Chinese New Year

This mass movement of people could also mean that authorities will not be able to monitor further spread of the disease.

And experts say there already could be many cases going undetected.

A report by the MRC Centre for Global Infectious Disease Analysis at Imperial College London suggested there could be more than 1,700 infections. However, Gabriel Leung, the dean of medicine at the University of Hong Kong, put the figure closer to 1,300.

Why are there warnings against a cover-up?

The outbreak has revived memories of the Sars virus - also a coronavirus originating in China - that killed 774 people in the early 2000s across several countries, mostly in Asia.

China initially withheld information about the epidemic from the public. It later vastly under-reported the number of people that had been infected, downplayed the risks and failed to provide timely information that experts say could have saved lives.

Analysis of the genetic code of the new virus shows it is more closely related to Sars than any other human coronavirus.

Chinese President Xi Jinping has called for ""all-out efforts"" to control the outbreak, according to state media, including quickly making information available and taking measures to ""guide public opinion"".

In its commentary published online on Tuesday, the Communist Party's Central Political and Legal Commission talked of China having learned a ""painful lesson"" from the Sars epidemic and called for the public to be kept informed.

Deception, it warned, could ""turn a controllable natural disaster into a man-made disaster"".

What do we know about the virus?

The virus, known also as 2019-nCoV, is understood to be a new strain of coronavirus that has not previously been identified in humans.

It is believed to have originated from infected animals at a seafood and wildlife market in Wuhan.

Media playback is unsupported on your device Media caption The BBC spoke to people in Beijing who seemed largely unconcerned about the virus

Coronaviruses are a broad family of viruses, but only six (the new one would make it seven) are known to infect people.

The World Health Organization has advised people to avoid ""unprotected"" contact with live animals, thoroughly cook meat and eggs, and avoid close contact with anyone with cold or flu-like symptoms.

Signs of infection include respiratory symptoms, fever, cough, shortness of breath and breathing difficulties."
Coronavirus: China advises against travel to Wuhan as deaths surge,https://www.bbc.com/news/world-asia-china-51202000,1/22/2020,www.bbc.com,"Media playback is unsupported on your device Media caption The BBC's online health editor talks us through what we know about the virus

Chinese authorities have urged people to stop travelling in and out of Wuhan, the city at the centre of a new virus outbreak that has killed 17 people.

Those living in the city of 8.9 million people have also been told to avoid crowds and minimise public gatherings.

The new virus has spread from Wuhan to several Chinese provinces, as well as the US, Thailand and South Korea.

There are 440 confirmed cases, with the origin a seafood market that ""conducted illegal transactions of wild animals"".

Late on Wednesday the Chinese authorities confirmed the number of dead had almost doubled - from nine - in the space of a day. All fatalities so far have been in Hubei, the province around Wuhan.

Officials in Hong Kong also reported the territory's first two cases.

Meanwhile, in Geneva, the World Health Organization's emergency committee is meeting to assess the global risks posed by the virus and decide if it should be declared an international public health emergency - as happened with swine flu and Ebola.

Such a declaration, if made, could see advice issued on travel or trade restrictions.

Chinese authorities admitted the country was now at the ""most critical stage"" of prevention and control.

""Basically, do not go to Wuhan. And those in Wuhan please do not leave the city,"" said National Health Commission vice-minister Li Bin in one of the first public briefings since the beginning of the outbreak.

Earlier this week, China confirmed that human-to-human transmission of the virus had taken place.

The virus, known also as 2019-nCoV, is understood to be a new strain of coronavirus that has not previously been identified in humans. The Sars virus that killed nearly 800 people globally in the early 2000s was also a coronavirus.

Signs of infection with the new virus include respiratory symptoms, fever, cough, shortness of breath and breathing difficulties.

The first US case was confirmed on Tuesday. President Donald Trump said the situation was ""totally under control"" and that he trusted the information being provided by Chinese authorities.

What is the latest on the outbreak?

Media playback is unsupported on your device Media caption China health officials: ""Don't go to Wuhan, don't leave Wuhan""

Mr Li said there was evidence that the disease was ""mainly transmitted through the respiratory tract"". In general, coughs and sneezes are a highly effective way for viruses to spread.

But China has still not been able to confirm the exact source of the virus.

""Though the transmission route of the virus is yet to be fully understood, there is a possibility of virus mutation and a risk of further spread of the epidemic,"" said Mr Li.

He added that there were 2,197 people who were known to have come into contact with infected patients.

No ""super spreader"" - a patient who has transmitted the virus to more than 10 people - has been discovered so far.

At least 15 medical workers in Wuhan, who presumably came into contact with patients, are known to be infected.

Wuhan: Heart of the outbreak

Image copyright WANG ZHAO

It's not a Chinese mega-city as well known as Beijing or Shanghai, but Wuhan has connections with every part of the globe. Only slightly smaller than London, the city is home to an international airport that handles tens of millions of passengers each year.

These global links explain why the cases of the virus abroad have all involved people either from Wuhan or who had recently visited it.

The city has economic clout too - nearly half of the world's 500 biggest companies have invested there.

How fast is the virus spreading?

There's no way to know but it's likely to be exacerbated by the millions of people across China who are travelling within the country for the Lunar New Year week-long holiday. Thousands are also travelling abroad.

Image copyright Kevin Frayer Image caption Authorities confirmed that human-to-human transmission of the virus had taken place

Mr Li added that the festival would ""increase the risk of the disease spreading and the difficulty of prevention and control"".

He said strict measures to control the disease would be put in place, calling for those in Wuhan to ""avoid crowds and minimise public gatherings"".

These measures include temperature screening for all those leaving Wuhan, and improved sterilisation and ventilation at major transport hubs.

A ban on the trade of live poultry and wild animals has also been implemented in the city. State media reports said police were conducting spot checks to make sure this was enforced.

The disease may have originally been passed from an animal to a human, said Gao Fu, director of the Chinese Centre for Disease Control and Prevention.

Image copyright Getty Images Image caption The outbreak is believed to have come from a market trading illegal wildlife in Wuhan

Where else have cases been reported?

There have been a handful of global cases: three cases in Thailand, one in Korea, one in Japan, one in Taiwan and one in the US.

On Wednesday, the city of Macau also reported its first confirmed case of the virus. The patient is said to be a businesswoman who arrived from Wuhan over the weekend.

Authorities in many places, including Australia, Singapore, Hong Kong, Taiwan, the US, Russia and Japan have stepped up screening of air passengers from Wuhan.

The UK is expected to begin screening passengers arriving at London's Heathrow airport from Wuhan.

Image copyright Getty Images Image caption Airports around the world have stepped up screening of passengers

In Australia, a man who had travelled to Wuhan has been placed in isolation and is undergoing tests.

Are the numbers accurate?

Experts say there could be many cases going undetected and they expect the official numbers to rapidly increase.

Researchers from the MRC Centre for Global Infectious Disease Analysis at Imperial College London now estimate that there have probably been about 4,000 cases in Wuhan.

The centre's director, Prof Neil Ferguson, however said that the Chinese authorities had been ""remarkably open"" amid an ""enormously demanding situation"".

How the virus has spread

31 December: China alerts the WHO about a spate of pneumonia-like cases in Wuhan

China alerts the WHO about a spate of pneumonia-like cases in Wuhan 1 January: The seafood/animal market believed to be at the centre of the outbreak is closed

The seafood/animal market believed to be at the centre of the outbreak is closed 9 January : WHO says the infection is caused by a new type of coronavirus

: WHO says the infection is caused by a new type of coronavirus 11 January: First death confirmed

First death confirmed 13 January: Virus spreads abroad, with a suspected case in Thailand

Virus spreads abroad, with a suspected case in Thailand 16 January: A case in Japan is confirmed

A case in Japan is confirmed 17 January: Second death - a 69-year-old in Wuhan

Second death - a 69-year-old in Wuhan 20 January: Number of cases triples to more than 200, and outbreak spreads to Beijing, Shenzhen and Shanghai; third death confirmed; Chinese officials confirm human-to-human transmission

Number of cases triples to more than 200, and outbreak spreads to Beijing, Shenzhen and Shanghai; third death confirmed; Chinese officials confirm human-to-human transmission 21 January: US authorities announce the first case in North America - a man who had visited Wuhan

US authorities announce the first case in North America - a man who had visited Wuhan 22 January: Death toll climbs to 17, with more than 400 cases confirmed

What is your question about the coronavirus?

In some cases your question will be published, displaying your name, age and location as you provide it, unless you state otherwise. Your contact details will never be published. Please ensure you have read our terms & conditions and privacy policy.

Use this form to ask your question:

If you are reading this page and can't see the form you will need to visit the mobile version of the BBC website to submit your question or send them via email to YourQuestions@bbc.co.uk. Please include your name, age and location with any question you send in."
Life inside ground zero of Wuhan coronavirus outbreak,https://edition.cnn.com/2020/01/22/asia/wuhan-ground-zero-intl-hnk/index.html,1/22/2020,edition.cnn.com,"Wuhan, China (CNN) The Lunar New Year -- the most important festival in the Chinese calendar -- is just three days away, but in the Chinese city of Wuhan, there are few reasons to celebrate.

A deadly outbreak of the new coronavirus emerged in this city of 11 million people last month. Within weeks, the virus has killed nine people , sickened hundreds and spread as far as the United States.

Wuhan has been on high alert since the number of confirmed infections surged into the hundreds earlier this week.

New year celebrations that had been expected to attract hundreds of thousands of people have been canceled. In some parts of the city, including a major shopping area, streets remain largely empty, with most people walking outside donning face masks.

In the city's center, the Huanan Seafood Wholesale Market sits empty, its rows of stalls shuttered. Police and security officers in face masks stand guard outside, prohibiting anyone from filming or entering a cordoned off area.

The market has always been a popular spot at this time of the year, packed with shoppers stocking up on fish and seafood for Lunar New Year feasts with family and friends.

But this year, Chinese authorities and scientists say wild animals sold at this market are the likely source of the new strain of coronavirus, which is in the same family of viruses as the deadly severe acute respiratory syndrome (SARS).

The virus -- which can infect humans and animals -- has since spread to Thailand, Japan, South Korea, Taiwan and the United States. Officials in Washington state confirmed the first case on US soil Tuesday.

The market has been closed since January 1 for disinfection, but health authorities have not found out which animals are the source.

'How can I not be worried?'

Not far from the Huanan Seafood Wholesale Market, Xiao Chuan'an, from a neighboring city, is selling sugar cane she imported from southern Guangdong province.

""I do feel a bit scared,"" she told CNN. ""How can I not be worried? The situation sounds really serious. The news on the phone sounds really scary.""

The country's National Health Commission confirmed this week the virus can be transmitted between people, after Wuhan health authorities maintained for two weeks that there was ""no clear evidence of human-to-human transmission.""

The closed Huanan Seafood Wholesale Market has been linked to the coronavirus outbreak in China.

A staff member talks with a driver as he checks the body temperatures of passengers at an exit of a highway in Wuhan on Tuesday.

In Hubei province, where Wuhan is located, 270 people have been infected as of Wednesday, and nine of them have died, according to the commission. At least 453 cases had been confirmed throughout China, leading to fears of a possible epidemic.

Xiao said her family had repeatedly urged her to go home, fearing that she will catch the virus in Wuhan. But she wants to stay to sell the sugar cane. However, business has been bad -- people are too scared to come to the market to shop, she said.

""You can see now -- does it look like the atmosphere of Chinese New Year?"" she said. ""I don't know when the pneumonia epidemic will stop... I might have to eat instant noodles during Chinese New Year.""

A hospital in Wuhan, where China's coronavirus outbreak first emerged.

Emergency measures

The city government announced a series of new measures Tuesday to contain the outbreak -- efforts some critics say came too late -- the virus has already spread to a dozen provinces across the country.

Tour agencies in Wuhan have been banned from taking groups out of the city. Infrared thermometers have been installed at the airport, train stations, coach terminals and passenger piers to measure the temperatures of passengers departing the city since January 14, according to state media.

Staff members disinfect the Hankou Railway Station in Wuhan on Wednesday.

The city has over 60 routes connecting Wuhan with international cities, including direct flights to New York, San Francisco, Sydney, Paris and London, as well as over a hundred internal flights to other major Chinese cities. It is also a hub for the country's high-speed rail network.

At the high-speed rail station, the only faces that stand out are the uncovered ones, with the vast majority of passengers donning masks. As they prepare to exit the station, a railway staff member -- also wearing a mask and gloves -- puts a thermometer at the head of each passenger, checking for a fever.

Commuters wearing face masks walk in Hankou railway station in Wuhan, where China's coronavirous outbreak first emerged last month.

On a high speed train from Beijing to Wuhan, railway attendants and security guards left their faces uncovered. A train attendant told CNN they were asked by management not to wear masks, as it may trigger a panic among passengers.

But she added that the train company is preparing to purchase masks and they will begin wearing them should the situation worsen.

Some hotels in the city said they will also screen guests, checking their temperature and asking them to sanitize their hands upon entry.

Commuters wait in line at Wuchang railway station in Wuhan on Wednesday.

On Wednesday, the general manager of the Westin hotel in Wuhan told CNN he had asked staff to start wearing face masks ""for both their safety and for the safety of our guests.""

Others, however, are less worried about the outbreak. Yan Weixi, a jackfruit seller who did not wear a mask, said she did not find the situation ""so scary.""

""I have been checking online instructions... like drinking more water or washing your hands more frequently. I think that should be fine,"" said Yan, from northeastern Heilongjiang province, who is spending her first Lunar New Year in Wuhan.

""The most important thing is to keep a positive attitude, because if you're more scared, it's more likely you would catch the virus,"" she said. ""That's my opinion."""
Chinese state media downplays coronavirus as Xi strikes positive tone,https://www.theguardian.com/world/2020/jan/24/chinese-state-media-downplays-coronavirus-as-xi-strikes-positive-tone,1/23/2020,www.theguardian.com,"It has been splashed all over the front pages of newspapers around the world for days. But the outbreak of coronavirus, which has left at least 25 dead and infected more than 800, has been largely missing from China’s major state-run media.

Friday’s front page of the People’s Daily, the Chinese Communist party’s flagship newspaper, displayed only warm wishes for lunar new year’s eve from the president, Xi Jinping, as he attended a spring festival gala at the Great Hall of the People in Beijing.

China virus: ten cities locked down and Beijing festivities scrapped Read more

News of the coronavirus outbreak has also been buried during prime time CCTV news over the past two evenings, featuring as the fifth or sixth item on the daily 7pm bulletin.

Bill Bishop, the Washington-based author of the widely read Sinocism newsletter, said that despite the lack of front-page coverage Xi was “all in” in guiding efforts to control the outbreak. He said the clunky nature of the coverage was primarily a product of Communist party protocol.

“Anything about the general secretary is always first, and the top leaders have a set of ritual meetings the week before the new year that always get top billing,” Bishop said.

“Other CCTV news programs are doing a lot of reporting, as are lots of other official media.

“They can not show any signs of panic, so the party media efforts are around showing resolve, action and competence.”

The lack of prominent display of the outbreak by the party-run media comes as outlets such as Caixin, the country’s most open business news outlet, and others have been allowed to report more freely, giving some measure of transparency to the outbreak.

Caixin has a team of nine reporters in Wuhan that are now under the general quarantine and cannot leave the city because of the transport stoppages. It’s global site in English reports that health authorities in China “have been grappling” with the outbreak of the virus which it says has spread to all provinces except Tibet and Qinghai. But its Chinese site leads on GDP figures, with the outbreak relegated to fourth spot.

“How unleashed Caixin and other media are allowed to be will be more interesting over the next week or so,” Bishop said.

“They seem to have a latitude, a rarity in the Xi era, but I wonder how much they can dig out before they get smacked down by the censors.”"
China coronavirus: Lockdown measures rise across Hubei province,https://www.bbc.com/news/world-asia-china-51217455,1/23/2020,www.bbc.com,"Media playback is unsupported on your device Media caption Fears over coronavirus in China trigger face mask shortage

Lockdown measures are increasing across China's Hubei province to try to control the spread of a new virus that has left 18 people dead in the country.

Wuhan, Hubei's capital of 11 million people where the virus first emerged, has no trains or planes in or out.

At least five other provincial cities are seeing clampdowns on transport.

There are more than 500 confirmed cases of the virus, which has spread abroad, with Singapore and Vietnam the latest affected.

The new strain of coronavirus is believed to have originated at a market in Wuhan. One resident of the city said the atmosphere there felt like ""the end of the world"".

The lockdowns come as millions of Chinese people travel across the country for the Lunar New Year holiday.

What's the latest in China?

All the fatalities bar one so far have been in Hubei province. Most of the 17 victims there were elderly and suffered from other chronic diseases including Parkinson's disease and diabetes.

An 18th victim, an elderly patient, was announced on Thursday in Hebei province, near the capital, Beijing.

Wuhan's public transport lockdown came into force as of 10:00 local time (02:00 GMT), leaving normally busy train stations and airports empty.

One Wuhan resident said on social media site Weibo that people were on the ""verge of tears"" when they heard about the closures.

Image copyright Getty Images Image caption Supermarket shelves emptied in Wuhan as residents stocked up on supplies

Health authorities are reported to have made wearing a mask mandatory in the city. They are advising people to avoid crowds and public gatherings.

Demand for rubber gloves and surgical masks has soared. Taobao, the Chinese online retail giant, has warned sellers not to profit from the outbreak by raising prices.

Also in Hubei province:

Huanggang , a city east of Wuhan, suspended bus and rail services and encouraged people not to leave the city. Cafes, cinemas, theatres and exhibitions are also being shut

, a city east of Wuhan, suspended bus and rail services and encouraged people not to leave the city. Cafes, cinemas, theatres and exhibitions are also being shut Ezhou , just south of Huanggang, has shut its train stations

, just south of Huanggang, has shut its train stations Xiantao has cancelled gatherings, suspended transport and set up temperature detection stations

has cancelled gatherings, suspended transport and set up temperature detection stations Chibi and Lichuan are suspending transport, AFP news agency reports

Beijing announced it had cancelled all major Chinese New Year celebrations.

A doctor at a hospital in Wuhan spoke to the BBC

The virus is now spreading at an alarming rate. The hospitals have been flooding with thousands of patients, who wait hours to see a doctor. You can imagine their panic.

Normally Wuhan is a great place to live and we are proud of our work. Specialists here have developed a guide for coronavirus diagnosis and treatment.

But I am scared because this is a new virus and the figures are worrying.

Two days ago we were told not to go to work because of the risk of contamination. If we leave our home on the hospital campus, we are required to wear masks.

Media playback is unsupported on your device Media caption British passenger Thomas Crosby describes journey from virus-hit Wuhan

We don't want to take our two-year-old son outside. He's sleeping now, and we are trying to protect him as much as possible: handwashing, airing the apartment, avoiding contact with people.

Outside I can barely see anyone on the streets. We have been told to avoid gatherings.

I went to the supermarket to buy food, but there was nothing left, no vegetables or biscuits. Some Lunar New Year celebrations are cancelled.

People had bought tickets to go home for Lunar New Year but they can't go now. Everyone is stuck here and can't leave.

What do we know about the virus?

Currently known as 2019-nCoV, the virus is understood to be a new strain of coronavirus not previously identified in humans. The Sars (Severe Acute Respiratory Syndrome) virus that killed nearly 800 people globally in the early 2000s was also a coronavirus, as is the common cold.

Authorities have said this new virus originated in a seafood market in Wuhan that ""conducted illegal transactions of wild animals"". The market has been shut down since the beginning of the year.

There is evidence of human-to-human transmission, with the virus spreading from patients to family members and healthcare workers.

But understanding more about how the virus transmits between people is one of the major outstanding questions.

The virus infects the lungs, and symptoms start with a fever and cough. It can progress to shortness of breath and breathing difficulties.

What's the picture globally?

The World Health Organization (WHO) emergency committee said on Thursday that it was not the time to declare an ""international emergency"" over the new virus, although it was ""an emergency in China"".

Its 16-member experts' panel was divided 50-50 on the issue, the WHO said, but had decided overall that it was too early because of the limited number of cases abroad, the efforts made by China to control the virus and the fact there was no evidence of human-to-human transmission outside of China.

A global emergency is the highest level of alarm the WHO can sound, and has previously been used in response to swine flu, Zika virus and Ebola.

Media playback is unsupported on your device Media caption The BBC's online health editor talks us through what we know about the virus

Authorities around the world have announced screening measures for passengers from China.

Thailand has confirmed four cases of the virus, the most outside China. The US, Japan, Taiwan, South Korea have all reported one case each.

The first US case was confirmed on Tuesday. President Donald Trump said the situation was ""totally under control"" and that he trusted the information being provided by Chinese authorities

On Thursday, two more nations confirmed cases:

Singapore , where a 66-year-old man who had travelled from Wuhan is being held in an isolation room, and there is also another suspected case

, where a 66-year-old man who had travelled from Wuhan is being held in an isolation room, and there is also another suspected case Vietnam, where the health ministry has confirmed two Chinese citizens in the country have the virus

An earlier report that an Indian nurse working in the city of Khamis Mushait in Saudi Arabia had tested positive was altered by the Indian consulate in Jeddah. It said the nurse was suffering from Mers-CoV, also a coronavirus.

Learn more about the new virus

Image copyright Getty

Are you in Wuhan? Have you been affected by the lockdown? Email haveyoursay@bbc.co.uk.

Please include a contact number if you are willing to speak to a BBC journalist. You can also contact us in the following ways:"
Coronavirus: panic and anger in Wuhan as China orders city into lockdown,https://www.theguardian.com/world/2020/jan/23/coronavirus-panic-and-anger-in-wuhan-as-china-orders-city-into-lockdown,1/23/2020,www.theguardian.com,"A sense of panic has spread in Wuhan as the Chinese city of 11 million people was put on lockdown in an attempt to quarantine a deadly virus believed to have originated there.

On Thursday, authorities banned all transport links from the city, suspending buses, the subway system, ferries and shutting the airport and train stations to outgoing passengers.

Nearby Huanggang and Ezhou suspended buses, subways and ferries and shut the airport and train stations to outgoing passengers.

In Wuhan, supermarket shelves were empty and local markets sold out of produce as residents hoarded supplies and isolated themselves at home. Petrol stations were overwhelmed as drivers stocked up on fuel amid rumours that reserves had run out. Local residents said pharmacies had sold out of face masks.

Where has coronavirus spread? Read more

Few pedestrians were on the street and families cancelled plans to get together for the lunar new year holiday. Special police forces were seen patrolling railway stations. Residents and all government workers are now required to wear face masks while in public spaces.

“When I saw the news when I woke up, I felt like I was going to go crazy. This is a little too late now. The government’s measures are not enough,” said Xiao, 26, a primary school teacher in Wuhan, who asked not to give her full name.

Some residents posted photos of their newly bought supplies of instant noodles and snacks on social media. “No more going out … so I won’t get sick,” wrote one person on Weibo, adding: “Hope Wuhan can get some support soon.”



Others said the lifts in their apartment complexes were being disinfected and that most of their friends and relatives in the city were also planning on staying in as much as possible.

Facebook Twitter Pinterest A staff member checks the body temperature of a passenger after a train from Wuhan arrived at Hangzhou Railway Station in Hangzhou. Photograph: STR/AFP via Getty Images

At least 571 people have been infected with the coronavirus, which is part of the same family of viruses that gave rise to Sars. It has now reached almost all of the country’s provinces as well as the US, Taiwan, South Korea, Thailand and Hong Kong. Vietnam and Singapore confirmed their first cases on Thursday.

Chinese authorities said on Thursday that 95 patients were in critical condition.

Hong Kong officials announced on Thursday they would turn two holiday camps, including a former military barracks, into quarantine zones for people who may have come into contact with carriers of the Wuhan virus.

Seventeen people have died since the virus was detected in late December, all of them in Hubei province, of which Wuhan is the capital. Many of the deaths occurred in Wuhan, where a seafood market selling wild animals is the suspected source of the virus. Scientists believe it probably jumped from an animal to a human and is now transmissible from one person to another, and could mutate further.

Quick guide What are coronavirus symptoms and should I go to a doctor? Show Hide What is Covid-19? Covid-19 is caused by a member of the coronavirus family that has never been encountered before. Like other coronaviruses, it has come from animals. The World Health Organization (WHO) has declared it a pandemic. What are the symptoms this coronavirus causes? According to the WHO, the most common symptoms of Covid-19 are fever, tiredness and a dry cough. Some patients may also have a runny nose, sore throat, nasal congestion and aches and pains or diarrhoea. Some people report losing their sense of taste and/or smell. About 80% of people who get Covid-19 experience a mild case – about as serious as a regular cold – and recover without needing any special treatment. About one in six people, the WHO says, become seriously ill. The elderly and people with underlying medical problems like high blood pressure, heart problems or diabetes, or chronic respiratory conditions, are at a greater risk of serious illness from Covid-19. In the UK, the National health Service (NHS) has identified the specific symptoms to look for as experiencing either: a high temperature - you feel hot to touch on your chest or back

a new continuous cough - this means you’ve started coughing repeatedly As this is viral pneumonia, antibiotics are of no use. The antiviral drugs we have against flu will not work, and there is currently no vaccine. Recovery depends on the strength of the immune system. Should I go to the doctor if I have a cough? Medical advice varies around the world - with many countries imposing travel bans and lockdowns to try and prevent the spread of the virus. In many place people are being told to stay at home rather than visit a doctor of hospital in person. Check with your local authorities. In the UK, NHS advice is that anyone with symptoms should stay at home for at least 7 days. If you live with other people, they should stay at home for at least 14 days, to avoid spreading the infection outside the home.

“It’s truly an extraordinary development. You have a city of 10 million people being shut down,” said Dali Yang, a professor of political science focusing on China at the University of Chicago. “In many ways the local leadership and the population are definitely not prepared. This is truly an emergency for them.”

On Thursday some residents raced to leave Wuhan before the de facto quarantine was put into effect at 10am, lining up at the airport and at train stations. Local authorities, announcing the emergency measure at around 2am on Thursday, said citizens would be notified later when the restrictions were lifted.

Coronavirus: WHO steps back from declaring public health emergency Read more

Anxiety has been exacerbated by reports that sick patients are being turned away from hospitals without enough room. “Infected people could be right beside you and you wouldn’t know. That is what is scarier,” said Xiao, who has not left home since Sunday.

Wuhan’s disease prevention and control centre released a statement on Thursday asking residents not to panic and not to stockpile. “At the present time, Wuhan’s reserves of food, medicine and other supplies are all enough,” it said.

Authorities have made an effort to update citizens regularly on the situation and state media have attempted to frame the current shutdown as a battle being waged by the people of Wuhan for the good of the country. The state-run People’s Daily posted on Weibo: “Come on Wuhan, let us win this disease prevention war together!”

Facebook Twitter Pinterest A worker disinfects a railway station in Nanchang City, Jiangxi province, China. Photograph: Hu Guolin/EPA

But residents are wary of the information provided by their government, which in recent weeks repeatedly said the virus was not serious and was “controllable”.

“I am a bit panicked because before the government said it wasn’t serious so no one thought it was a big deal,” said Wang Ying, 26, a government worker who described going out in large crowds on New Year’s Eve, despite the virus having been detected before then.

“Then this morning, Wuhan was suddenly sealed off. I think the government’s early warnings were not enough.”

Facebook Twitter Pinterest Chinese paramilitary officers wearing masks stand guard at an entrance of the closed Hankou Railway Station after the city was locked down following the outbreak of a new coronavirus in Wuhan. Photograph: China Daily/Reuters

Others criticised local authorities, who held a lunar new year banquet for 40,000 people days before authorities announced that the virus could be transmitted between humans.

“It’s been a month since the first case was discovered and only now do they think of closing the city? This Wuhan emergency response is a little slow, right?” another Weibo user wrote.

As reports circulated online that food prices had gone up in Wuhan, there were calls for government intervention. One person said: “The government needs to address this. If things become too expensive, people will definitely panic and when people feel unsafe, terrible things happen. Right now people are fighting over supplies, soon they may just be fighting.”

Additional reporting by Lillian Yang"
China virus: ten cities locked down and Beijing festivities scrapped,https://www.theguardian.com/world/2020/jan/23/coronavirus-panic-spreads-in-china-with-three-cities-in-lockdown,1/23/2020,www.theguardian.com,"Chinese authorities have imposed lockdown measures on ten cities in an unprecedented effort to contain the outbreak of the deadly new virus that has made hundreds of people ill and spread to other parts of the world during the busy lunar new year travel period.

Authorities banned transport links from Wuhan, the capital of Hubei province, on Thursday morning, suspending buses, subways, ferries, and shutting the airport and train stations to outgoing passengers. Later in the day, the nearby central Chinese cities of Huanggang and Ezhou announced similar measures. Travel restrictions were also placed on the smaller cities of Chibi and Zhijiang.

Starting at midnight, long-distance buses, the rapid transit system, and the train station in Huanggang would be shut, according to a notice from the local government. Cinemas, internet cafes and other entertainment venues would all stop operating. Residents should not leave the city, except for “special reasons”.

A government notice in Ezhou said the city’s railway would stop operating on Thursday evening. In nearby Chibi, authorities said buses and rural transport links would be halted. Officials also ordered tour operators to cancel operations and said no more large-scale cultural events were to be held.

On Friday, Huangshi in Hubei province also halted public transport. The People’s Daily newspaper said Xiantao, Enshi, Qianjiang and Xianning were also subject to travel restrictions.

There have been 830 confirmed cases in China of the coronavirus, from the same family of viruses that gave rise to Sars. Chinese authorities say 95 patients remain in a critical condition.

On Thursday, Hebei’s provincial health authority said an infected patient had died, marking the first confirmed death outside Hubei province, where the outbreak began. On Friday morning the official death toll rose to 25.

Cases have also been confirmed in the US, the UK, Taiwan, South Korea, Thailand, Japan, Hong Kong, Vietnam and Singapore.

Officials worry the weeklong lunar new year holiday, which begins on Saturday and usually sees hundreds of millions of Chinese crisscross the country, will exacerbate an outbreak that has reached almost all of China’s provinces.

The state-run Beijing News said the capital had cancelled events including two well-known lunar new year temple fairs. The Forbidden City, the palace complex in Beijing that is now a museum, announced it will close indefinitely on Saturday.

The country’s railway operator, China State Railway Group, said passengers would be able to receive full refunds on tickets nationwide starting on Friday.

While sweeping measures are typical of China’s communist government, large-scale quarantines are rare around the world, even in deadly epidemics, because of concerns about infringing on people’s liberties, and the effectiveness of such measures is unclear.

Play Video 3:41 Coronavirus: what you need to know – video explainer

“To my knowledge, trying to contain a city of 11 million people is new to science,” Gauden Galea, the World Health Organization’s representative in China, told the Associated Press. “It has not been tried before as a public health measure. We cannot at this stage say it will or it will not work.”

Late on Thursday Wuhan city authorities said that limits on car travel would be introduced for the first time at noon on Friday.

In Wuhan, supermarket shelves were empty and local markets sold out of produce as residents hoarded supplies and isolated themselves at home. Petrol stations were overwhelmed as drivers stocked up on fuel, exacerbated by rumours that reserves had run out. Local residents said pharmacies had sold out of face masks.

“When I saw the news when I woke up, I felt like I was going to go crazy. This is a little too late now. The government’s measures are not enough,” said Xiao, 26, a primary schoolteacher in Wuhan, who asked not to give her full name.

Facebook Twitter Pinterest Barricades block access to the closed Hankou railway station in Wuhan. Photograph: AP

Anxiety in Wuhan has been exacerbated by reports that hospitals are turning patients away because they do not have enough room. A hospital contacted by the Guardian on Thursday said it had between 500 and 600 patients and recommended patients go to a community health centre instead. Eight hospitals in Wuhan put out calls for donations of protective equipment, according to Chinese media.

Officials said they would build a new hospital in six days to accommodate patients, modelled after an isolation facility constructed in Beijing during the Sars outbreak.

Quick guide What are coronavirus symptoms and should I go to a doctor? Show Hide What is Covid-19? Covid-19 is caused by a member of the coronavirus family that has never been encountered before. Like other coronaviruses, it has come from animals. The World Health Organization (WHO) has declared it a pandemic. What are the symptoms this coronavirus causes? According to the WHO, the most common symptoms of Covid-19 are fever, tiredness and a dry cough. Some patients may also have a runny nose, sore throat, nasal congestion and aches and pains or diarrhoea. Some people report losing their sense of taste and/or smell. About 80% of people who get Covid-19 experience a mild case – about as serious as a regular cold – and recover without needing any special treatment. About one in six people, the WHO says, become seriously ill. The elderly and people with underlying medical problems like high blood pressure, heart problems or diabetes, or chronic respiratory conditions, are at a greater risk of serious illness from Covid-19. In the UK, the National health Service (NHS) has identified the specific symptoms to look for as experiencing either: a high temperature - you feel hot to touch on your chest or back

a new continuous cough - this means you’ve started coughing repeatedly As this is viral pneumonia, antibiotics are of no use. The antiviral drugs we have against flu will not work, and there is currently no vaccine. Recovery depends on the strength of the immune system. Should I go to the doctor if I have a cough? Medical advice varies around the world - with many countries imposing travel bans and lockdowns to try and prevent the spread of the virus. In many place people are being told to stay at home rather than visit a doctor of hospital in person. Check with your local authorities. In the UK, NHS advice is that anyone with symptoms should stay at home for at least 7 days. If you live with other people, they should stay at home for at least 14 days, to avoid spreading the infection outside the home.

Hubei officials said schools, on break for the spring festival holiday, would delay the beginning of the spring term.

The illnesses from the newly identified coronavirus appeared last month in Wuhan, an industrial and transportation hub in central China. The vast majority of cases in the mainland have been in the city.

Analysts have predicted the reported cases will continue to multiply. “Even if [the number of cases] are in the thousands, this would not surprise us,” Galea said. The number of cases was not an indicator of the outbreak’s severity, so long as the mortality rate remained low, he added.

The coronavirus family includes the common cold as well as viruses that cause more serious illnesses, such as the Sars outbreak that spread from China to more than a dozen countries in 2002-03 and killed about 800 people, and Middle Eastern respiratory syndrome which developed from camels.

China is keen to avoid repeating mistakes with its handling of Sars. For months, even after the illness had spread around the world, China parked patients in hotels and drove them around in ambulances to conceal the true number of cases and avoid WHO experts.

In the current outbreak, China has been credited with sharing information rapidly, and President Xi Jinping has emphasised that as a priority.

On Thursday a WHO committee said the outbreak does not yet constitute a public health emergency of international concern. Previous emergencies have included Ebola and Zika.

Associated Press contributed to this report"
Panic and Criticism Spread on Chinese Social Media Over Coronavirus,https://www.nytimes.com/2020/01/24/world/asia/china-social-media-coronavirus.html,1/24/2020,www.nytimes.com,"HONG KONG — While China’s state-run media has urged calm and praised the official response to the coronavirus outbreak, a different story is playing out across the country’s tightly controlled social media networks.

In the digital world, China’s citizens are expressing panic and frustration. They are overcoming a lack of reporting in the official media by sharing their own videos and information — sometimes inaccurately.

Some are even evading censors, who commonly stifle criticism of the government, to register complaints about how officials have handled the crisis. They have criticized officials for failing to contain the initial outbreak in Wuhan, the capital of the central province of Hubei; for limiting residents to overcrowded facilities in the region; and for not visiting the affected areas."
China expands coronavirus outbreak lockdown to 56 million people,https://www.aljazeera.com/news/2020/01/china-expands-coronavirus-outbreak-lockdown-fast-tracks-hospital-200124201635848.html,1/24/2020,www.aljazeera.com,"China has expanded its coronavirus lockdown to more cities, restricting movement to an unprecedented 56 million people as it rushes to build a prefabricated, 1,000-bed hospital for victims.

Meanwhile, the death toll from the outbreak continues to rise, casting a pall over Lunar New Year, the country's biggest holiday.

The number of confirmed cases of coronavirus across China climbed sharply to more than 1,287, with at least 41 deaths reported as of Saturday morning.

At least five cases were also reported in Hong Kong, two in Macau, and three cases in Taiwan.

Worldwide, there are up to 1,321 confirmed coronavirus infections, according to Al Jazeera's count at time of publication, with cases also reported in Japan (2), Thailand (5), South Korea (2), United States (2), Australia (1), France (3) Malaysia (3), Singapore (3), Nepal (1), and Vietnam (2).

More:

As the death toll continued to rise, China's National Health Commission announced on Saturday nationwide measures to identify suspected cases of the deadly virus on trains, aeroplanes and buses.

Inspection stations will be set up and passengers with suspected pneumonia must be ""immediately transported"" to a medical centre, the statement said.

In the southern city of Haikou, the city government also announced that that it would start a 14-day centralised medical observation for all tourists coming from Hubei province, the epicentre of the virus.

Tourists from Hubei, especially from Wuhan city, are not allowed to leave the hotel where the medical observation will be held during the 14-day period, the announcement said.

At least 450 additional military medical staff were deployed to Hubei to help with the treatment.

Workers take the body temperature of passengers before they enter Beijing Railway Station on Saturday [Thomas Peter/Reuters]

Meanwhile, Australian authorities on Saturday confirmed the country's first case of the deadly infection.

In a news conference in Melbourne, Victoria's Health Minister Jenny Mikakos said a Chinese man in his 50s who last week returned from China had contracted the newly identified coronavirus.

In Malaysia, the health ministry announced on Saturday that three people have been infected with the virus.

Xinhua news agency also reported one case in Nepal, involving a student from Wuhan. He reportedly arrived in Nepal on January 5 and visited the hospital on January 13.

Elsewhere, France announced late on Friday its third case of the virus - the first cases in Europe. And the United States reported its second case, involving a Chicago woman in her 60s who was hospitalised after returning from China.

Travel restrictions

A total of 18 cities in central Hubei province now have some sort of travel restrictions affecting 56 million people.

The rules include closing public transport links and access to highways in the cities, local authorities said.

In Beijing and other Chinese cities, authorities cancelled many public celebrations and other events marking the Lunar New Year, which falls on Saturday.

Hospitals in Wuhan grappled with a flood of patients and a lack of supplies.

Videos circulating online showed throngs of frantic people in masks lined up for examinations, with some complaining their family members were turned away at hospitals that were at capacity.

Authorities in Wuhan and elsewhere put out calls for medicine, disinfection equipment, masks, goggles, gowns and other protective gear.

""I don't think this virus has been properly controlled,"" a woman in Beijing told Al Jazeera's Scott Heidler. ""I am very afraid of getting infected.""

New hospital in 10 days

Wuhan authorities said they are rapidly constructing a new hospital to deal with the crisis, to be completed by February 3.

It will be modelled on a SARS hospital that was built in Beijing in just six days during the SARS outbreak.

The seriousness of the crisis was still an open question.

It was not clear just how lethal the virus is, or even whether it is as dangerous as ordinary flu, which kills tens of thousands of people every year in the US alone.

Scientists say it is also not clear if it spreads as easily as SARS, its genetic cousin, which also originated in China and killed about 800 people in 2002-2003.

The rapid increase in reported deaths and illnesses does not necessarily mean the crisis is getting worse. It could instead reflect better monitoring and reporting of the newly discovered virus, whose symptoms can initially resemble those of the cold and flu, including cough, fever and shortness of breath, but can worsen to pneumonia.

""It's still too early to draw conclusions about how severe the virus is because, at the beginning of any outbreak, you would focus more on the severe cases,"" said Tarik Jasarevic, a spokesman for the World Health Organization in Geneva.

""And then maybe we are missing some mild cases because people will just be a little bit sick and will not have it tested. And they will recover.""

Tourism hit during festive season

With authorities afraid that public gatherings will hasten the spread of the virus, temples locked their doors while Beijing's Forbidden City, Shanghai Disneyland and other major tourist destinations were closed.

People cancelled restaurant reservations before the Lunar New Year, normally a time of family reunions, sightseeing trips, fireworks displays and other festivities in the country of 1.4 billion people.

Wuhan's usually bustling streets, malls and other public spaces were quiet on the second day of its lockdown, and masks were mandatory in public.

Shoppers emptied store shelves, stocking up for what could be an extended period of isolation. Karaoke bars, movie theatres and internet cafes around the region were shut down.

A flight crew arrives on a direct flight from China at Vancouver International Airport in Canada on Friday [Jennifer Gauthier/Reuters]

While most of the deaths have been older patients, a 36-year-old man in Hubei died on Thursday.

The vast majority of cases have been in and around Wuhan or involved people who visited the city or had personal connections to those infected.

Many countries are screening travellers from China and isolating anyone with symptoms.

Chinese officials have not said how long the shutdowns of the cities will last.

Recalling the government's initial cover-up of SARS, many Chinese are suspicious of the case numbers reported by officials. Authorities have promised transparency.

China's cabinet, the State Council, announced it will be collecting information on government departments that have failed in their response to the outbreak, including ""delays, concealment and under-reporting of the epidemic"".

The state broadcaster CCTV's annual Spring Festival Gala programme, which attracted more than a billion viewers last year, paid tribute to the medical workers fighting the outbreak.

""Please believe in China,"" the hosts said. ""With the most transparent public information ... on the battlefront of the epidemic, we will definitely win."""
Coronavirus shakes citizens' faith in Chinese government,https://www.theguardian.com/science/2020/jan/24/coronavirus-shakes-citizens-faith-in-chinese-government,1/24/2020,www.theguardian.com,"Zhu Wenyi, 21, has spent the eve of the lunar new year at home, worrying whether or not she has caught a deadly virus that has spread from her province to much of the rest of the country.

Zhu, a university student, is back in her hometown of Huangshi, one of 10 cities in Hubei province, including Wuhan, that have been locked down in an attempt to contain the virus this week. She recently stayed at a friend’s in Wuhan who later developed a fever, one of the virus’s symptoms. The friend recovered, but Zhu is still anxious.

“I’m so worried, I feel like I’m having trouble breathing,” she said. “People accuse the Wuhan government of acting too slow. It’s true, they did.”

As Chinese authorities scramble to restrict an illness that emerged a month ago, citizens are asking whether their government has failed them by failing to disclose information and not acting decisively or early enough.

Less than a week ago, officials in Wuhan, where the virus was detected, said the mystery illness posed little danger and there was no evidence it could be passed from human to human. China’s national health commission said the situation was “preventable” and “controllable”.

On Monday, the number of confirmed cases suddenly tripled and a respected scientist said the virus, believed to have originated from an animal, was now being transmitted by people. Late on Friday the official death toll in China rose to 41 with more than 1,000 confirmed cases across almost every province in China, as well as South Korea, Japan, Singapore, Hong Kong, Macao, Taiwan, the United States, Thailand and Vietnam.

On Friday the first cases were reported in Europe with France saying it had identified three cases.

“This was most definitely not ‘preventable and controllable’… all these mistakes will be borne by the common people,” one internet user wrote on the microblog Weibo.

This weekend the cost is being felt by millions of Chinese citizens who will be isolated and nervous on the most important holiday of the year, lunar new year on 25 January. For many Chinese, especially those working in provinces far from their hometowns, it is the only time of the year they are able to go home.

Facebook Twitter Pinterest Wuhan residents shopping for new year. Photograph: Xiaolu Chu/Getty Images

Many families have cancelled plans to get together. On Friday, the hashtag “New Year’s Eve in ICU” trended on Weibo. The most liked comment in response to a state TV annual spring festival gala was: “Can you please send a responsible leader to Hubei?”

“Leaders in this country are horrible,” one Weibo user wrote, condemning Wuhan officials for attending a spring festival celebration in the middle of the outbreak.

Few issues are potent enough to threaten the Communist party’s rule in China, where the leadership under Xi Jinping enjoys broad support from the public. But people have experienced years of public health scandals from the cover-up of infant formula tainted with melamine in 2008 to last year’s discovery of hundreds of thousands of counterfeit vaccines administered to children.

The memory of China’s Sars outbreak in 2002 and 2003 has cast an especially large shadow over the current crisis. Officials initially suppressed information, worsening an outbreak of the deadly respiratory virus that went on to infect more than 8,000 people and kill 744, the majority of them in China and Hong Kong.

“The coronavirus is a problem for the Chinese Communist party because the CCP has historically not handled epidemics and other large-scale disasters well,” said Maura Cunningham, a historian focusing on modern China. “The party has shown a knee-jerk tendency to clamp down on information and not be forthcoming with accurate statistics.”

Authorities have vowed this time will be different. On Monday, Xi called for “all-out prevention and control efforts” and “stressed the importance of informing the public to safeguard social stability”.

A high-level party committee posted on Wechat: “Whoever deliberately delays or conceals reporting for the sake of their own interests will be forever nailed to history’s pillar of shame.” Officials have given daily updates and Chinese media, often restricted, appear to have been given more space to report on the situation.

“The Chinese government recognises that if they don’t maintain public trust in public health, food safety … there will be a backlash, which they don’t need and don’t want,” said Nicholas Thomas, associate professor focusing on health security at City University of Hong Kong.

Quick guide What are coronavirus symptoms and should I go to a doctor? Show Hide What is Covid-19? Covid-19 is caused by a member of the coronavirus family that has never been encountered before. Like other coronaviruses, it has come from animals. The World Health Organization (WHO) has declared it a pandemic. What are the symptoms this coronavirus causes? According to the WHO, the most common symptoms of Covid-19 are fever, tiredness and a dry cough. Some patients may also have a runny nose, sore throat, nasal congestion and aches and pains or diarrhoea. Some people report losing their sense of taste and/or smell. About 80% of people who get Covid-19 experience a mild case – about as serious as a regular cold – and recover without needing any special treatment. About one in six people, the WHO says, become seriously ill. The elderly and people with underlying medical problems like high blood pressure, heart problems or diabetes, or chronic respiratory conditions, are at a greater risk of serious illness from Covid-19. In the UK, the National health Service (NHS) has identified the specific symptoms to look for as experiencing either: a high temperature - you feel hot to touch on your chest or back

a new continuous cough - this means you’ve started coughing repeatedly As this is viral pneumonia, antibiotics are of no use. The antiviral drugs we have against flu will not work, and there is currently no vaccine. Recovery depends on the strength of the immune system. Should I go to the doctor if I have a cough? Medical advice varies around the world - with many countries imposing travel bans and lockdowns to try and prevent the spread of the virus. In many place people are being told to stay at home rather than visit a doctor of hospital in person. Check with your local authorities. In the UK, NHS advice is that anyone with symptoms should stay at home for at least 7 days. If you live with other people, they should stay at home for at least 14 days, to avoid spreading the infection outside the home.

But while public health officials have applauded China’s improvements since Sars, as the outbreak widens, residents, especially in Hubei, are losing faith.

“Before, I always believed what the government said. Now I don’t know who to believe,” said Xiao, 26, a teacher in Wuhan, who has been unable to leave.

Experts say that while mistakes are likely to be blamed on local officials, the virus is a test for the leadership under Xi, who has centralised decision-making even more in his consolidation of power.

“If it is stopped it reinforces Xi’s prestige and the impression that China has a system that can act and respond to crisis,” said Dali Yang, a professor of political science focusing on China at the University of Chicago.

“It cuts both ways. If it is not contained, it could have an impact on the economy and could dent the legitimacy of the leadership.”

It will be a lonely Chinese new year for Zhu in Huangshi. Her family has cancelled plans to celebrate with relatives. Instead she will spend the next week scanning updates on WeChat and trying to figure out what to do if anyone in her family catches the virus. The roads have been shut down and the local hospital’s resources are limited.

“The hospital is full. There’s no way to get diagnosed. Your only option is to go to Wuhan but it’s closed off,” she said. “If you get sick, you can’t even get treated.”"
Calls for global ban on wild animal markets amid coronavirus outbreak,https://www.theguardian.com/science/2020/jan/24/calls-for-global-ban-wild-animal-markets-amid-coronavirus-outbreak,1/24/2020,www.theguardian.com,"Wild animal markets must be banned worldwide, say experts in and outside China, warning that the sale of sometimes endangered species for human consumption is the cause both of the new coronavirus outbreak and other past epidemics.

The Huanan seafood market in Wuhan, which has been closed down as the source of the infection, had a wild animal section, where live and slaughtered species were on sale. An inventory list at the Da Zhong domestic and wild animals shop inside the market includes live wolf pups, golden cicadas, scorpions, bamboo rats, squirrels, foxes, civets, hedgehogs (probably porcupines), salamanders, turtles and crocodiles. In addition, it offered assorted parts of some animals, such as crocodile tail, belly, tongue and intestines.

After Sars – the severe acute respiratory syndrome in 2002-3 caused by a very similar coronavirus to the one currently in China – there was a temporary ban on the wild animal markets. Chinese scientists wrote papers on the risks of allowing people to trade and eat wild meat.

But the markets are operating again and are widespread across China, Vietnam and other parts of south-east Asia, said Prof Diana Bell from the University of East Anglia’s School of Biological Sciences.

“There has been a long discussion among many stakeholders highlighting this risk,” she told the Guardian.

Ebola came from monkeys, infected by bats and eaten in the African bush by people in very poor villages. But in China, wild animal meat is not cheap. “These have now become luxury items,” said Bell. “It’s a perfect storm. There is a shift from subsistence hunting to feed your family – that might make your family sick but it doesn’t go anywhere else. Now, these animals are being sold into a multibillion pound illegal trade, right up there with drugs. They cost more than livestock.

“People who are interviewed say they prefer wild meat. Rich businessmen will take their colleagues to wildlife restaurants.”

Although the coronaviruses behind both Sars and Mers (Middle East respiratory syndrome) were traced eventually to bats, Bell says bats are not necessarily the source of the new virus. “It’s just that bats have been quite well studied,” she said.

“An obvious candidate is wild rodent [such as bamboo rat] in the market. Hygiene levels are poor. They are cutting the throats of animals in front of people, so there will be a lot of blood everywhere. Don’t think these wild animals are being fed, but they might opportunistically be feeding on rodents in the market.”

Man’s destruction of the habitat of many wild species may be partly responsible, she added. Forests and other habitats are being cleared. Species that survive are moving and mixing with different animals and with humans.

In a paper published by the Royal Society in 2004, Bell wrote with colleagues: “A major lesson from Sars is that the underlying roots of newly emergent zoonotic diseases may lie in the parallel bio-diversity crisis of massive species loss as a result of overexploitation of wild animal populations and the destruction of their natural habitats by increasing human populations.”

It is time to end the wildlife markets, said Bell. “The Chinese and surrounding countries need to make it a priority to reduce demand and reduce supply and close the wet markets down. How many warning shots do we need?

“People need to stop eating wildlife. The younger generation is already on board and various high-profile Chinese people have been saying it. It is the older generation. These markets are all over China and in Vietnam. It is not just Wuhan.”

Chinese scientists are also highlighting the problem. Zhang Jinshuo of the Institute of Zoology, Chinese Academy of Sciences, was one of those who took part in the investigations into the source of Sars in 2003.

“We later published many papers and popular science articles, urging everyone to stop eating wild animals and not to have too close contact with wild animals. Only the health of wild animals and the health of ecosystems can [secure] human health,” he was reported as saying on the website of Pro-Med, the international society for infectious diseases.

The Wildlife Conservation Society is also calling for the closure of live animal markets that sell wildlife for human consumption. It called on governments to recognise them as a global public health threat and to strengthen enforcement against trafficking.

“If these markets persist, and human consumption of illegal and unregulated wildlife persists, then the public will continue to face heightened risks from emerging new viruses, potentially more lethal, and the source of future pandemic spread,” said Dr Christian Walzer, executive director of the WCS health programme.

“Poorly regulated live animal markets, where wild animals, farmed wildlife, and domestic animals are transported from across the regions and housed together to sell for human consumption provide ideal conditions for the emergence of new viruses that threaten human health, economic stability, and ecosystem health.”"
China's Omnivorous Markets Are in the Eye of a Lethal Outbreak Once Again,https://www.nytimes.com/2020/01/25/world/asia/china-markets-coronavirus-sars.html,1/25/2020,www.nytimes.com,"The Wildlife Conservation Society, an advocacy organization based in New York, called for a global ban on the commercial sale of wildlife, especially in markets like those in China, saying that the latest outbreak proved the public health threat.

Christian Walzer, the organization’s executive director of health, said that the astonishing diversity of wild animals in markets like these, packed in small cages in crowded market stalls, created a perfect laboratory for the unintentional incubation of new viruses that can enter human cells. Viruses can be spread through saliva, blood or feces.

“Each animal is a package of pathogens,” he said in a telephone interview.

But some Chinese consumers ascribe traditional medicinal benefits to the animals. Vendors and even officials in state news media have touted wildlife as alternative sources of protein and sources of revenue in impoverished regions.

An article by the Xinhua news agency last fall, for example, said that farming bamboo rats was helping to lift people out of poverty in Guangxi, another southern province.

Worries about meat supplies surged last year over the outbreak of African swine fever, which led to the killing of 40 percent of the country’s pigs. Production of domesticated livestock on the country’s farms is, compared to the sale of wildlife, subjected to far more regulation and inspection. Outbreaks still occur, but they are identified more quickly.

Part of the problem with the wildlife trade is that there is far less regulation, despite the greater risk of live animals’ infecting each other and people, especially in markets that can be unsanitary.

Mr. Walzer said that one problem with the legal production of some species is that it can blur the lines between those raised in captivity and those captured in the wild, where unknown viruses have existed for years without contact with humans."
Coronavirus: Hubei cities fearful as medical supplies run low,https://www.aljazeera.com/news/2020/01/hubei-cities-fearful-china-virus-medical-supplies-run-200126034425456.html,1/25/2020,www.aljazeera.com,"Beijing, China - As China scrambles to cope with its worst public health crisis since the SARS outbreak in 2003, people living in cities near Wuhan, epicentre of the coronavirus epidemic, fear they are at increasing risk because hospitals and clinics do not have the resources needed to identify and treat those infected.

""We already ran out of protective suits a few days ago, and now we are using disposable raincoats to offer minimum protection,"" a doctor at Xiaogan First People's hospital in Hubei, who preferred not to be named, told Al Jazeera.

""Please help us spread the word. We don't know how long we can last.""

More:

Xiaogan lies about 73 kilometres (45 miles) northwest of Wuhan, the capital of Hubei.

Even in Wuhan, where supplies are being sent and an emergency hospital is under construction, doctors say they are under-resourced and the hospitals designated to treat coronavirus patients have been dangerously packed for days.

Boxes of supplies being loaded onto a train to Wuhan, capital of Hubei. Hubei is struggling with the impact of the coronavirus, which is thought to have started in a Wuhan market [cnsphoto via Reuters]

Some have asked for donations from the general public and, thanks to campaigns via GoFundMe, Weibo, and WeChat, medical supplies are being sent from all over China to Hubei province - almost all are directed to Wuhan.

In the 13 municipalities outside Wuhan, unease is growing - that people are faced with an outbreak they do not have the resources to handle.

'Please help us!'

Wuhan, the capital of Hubei, provided work for many people coming from other cities in the province.

Before the city was sealed off on January 23, many of these people had already returned to their hometowns to celebrate the Lunar New Year, and there are concerns they might have unwittingly brought the virus with them.

""Please don't forget about us! Hubei doesn't only have Wuhan,"" one netizen wrote on Weibo, China's popular microblogging platform. ""We need supplies! Please help us!""

In Xiangyang, the third-largest city in Hubei and home to more than five million people, there were zero confirmed cases as of January 25, but that has not brought any relief.

""There are no hospitals in Xiangyang that have the diagnostic kit and can provide diagnosis,"" Yixin Yu, a resident of Xiangyang told Al Jazeera. ""The most likely diagnosis you get is viral pneumonia and will be asked to go back home to exercise self-quarantine.""

""It can't be that there are no infected people - it's only that no case is being confirmed,"" Yu added. Xiangyang is about 300 kilometres (186 miles) northwest of Wuhan.

A 1,000-bed hospital is under construction in Wuhan and expected to be completed by February 3 [Yuan Zheng/EPA]

The media office of the Xiangyang Local Health Commission told Al Jazeera that despite intensified efforts to try and diagnose patients and treat accordingly, local clinics and hospitals were overcrowded and there was a severe shortage of medical resources.

""We are aware of the situation in local hospitals,"" the director of the office told Al Jazeera in a phone interview. ""We have liaised with our superiors and requested more diagnostic kits. We hope to get our hands on them as soon as possible.""

One of the biggest concerns across the province is that doctors cannot confirm an infection, or take necessary action, without the kit.

Some residents from cities outside Wuhan fear that means the number of cases is much higher than officially reported because of local hospitals' inability to officially diagnose the infection.

Shortage of masks, goggles, suits

In Xiaogan, also home to five million people, patients reported that only the most severe suspected cases were referred for the diagnostic test and the rest were told to isolate themselves at home, leaving them at risk of developing the disease, spreading the virus and becoming even sicker.

""If you die alone at home, then you won't go on record and no one will know that you died from the coronavirus,"" one patient said during an interview with China's nationally circulated weekly magazine, Sanlian.

More than a dozen cities in Hubei province have been sealed off to varying degrees, restricting the movement of more than 50 million people. That means that if there is no way to confirm a diagnosis in a provincial city, there is also no way to get a diagnosis anywhere else.

Some 11 million people live in Wuhan, capital of Hubei, but millions who live in cities around it fear they are as vulnerable to the virus and are calling for help [Al Jazeera]

Apart from the difficulty in securing the supply of diagnostic devices, local hospitals have also said there is an urgent shortage of medical masks, goggles, gloves, and protective suits.

In Xiaogan, some doctors and nurses say they have been battling the deadly virus without any effective protective gear.

The doctor from Xiaogan First People's Hospital said some of her colleagues had to tear apart transparent plastic file bags to cover their heads because there was no longer a supply of medical protective goggles.

In Jingzhou, about 220 kilometres (137 miles) west of Wuhan, doctors say they are also grappling with shortages.

""I can't go and use the bathroom because every time I go, I'd have to change the protective suit and I call myself lucky that I have this one that I'm wearing already,"" Lu, a doctor at Jingzhou Central Hospital, said.

Given the lack of supplies, some medical equipment manufacturing factories have summoned staff back to work during Lunar New Year.

Medical staff say the need is urgent.

Yuan, head of the department of public health at Qichun People's hospital located at Huanggang, said they had solicited public donations of N95 respirator masks, goggles, medical gloves, and protective gear.

""Our resources are incredibly stretched, especially when Wuhan is taking priority over us,"" Yuan said. ""But of course, we understand that because Wuhan, after all, is taking the hardest hit."""
China says coronavirus can spread before symptoms show -- calling into question US containment strategy,https://edition.cnn.com/2020/01/26/health/coronavirus-spread-symptoms-chinese-officials/index.html,1/26/2020,edition.cnn.com,"(CNN) China's health minister Ma Xiaowei made a startling statement Sunday about the Wuhan coronavirus: He said people can spread it before they become symptomatic.

""This is a game changer,"" said Dr. William Schaffner, a longtime adviser to the US Centers for Disease Control and Prevention.

It's much harder to contain a virus -- to track down a patient's contacts and quarantine them immediately -- if the patient was spreading the disease for days or weeks before they even realized they had it.

""It means the infection is much more contagious than we originally thought,"" said Schaffner, an infectious disease specialist at Vanderbilt University Medical Center. ""This is worse than we anticipated.""

Ma didn't explain why he thinks the virus can be spread before someone has symptoms. If the Chinese health minister is right -- and there are those who doubt him -- that means the five confirmed cases in the United States might have been infectious while traveling from Wuhan to Arizona, California, Illinois and Washington state, even if they had no symptoms at the time.

On Sunday, Dr. Nancy Messonnier, director of the US Centers for Disease Control and Prevention's National Center for Immunization and Respiratory Diseases, said the risk to the American public for contracting this virus continues to be low.

""We at CDC don't have clear evidence that patients are infectious before symptom onset, but we are actively investigating that possibility,"" Messonnier said.

""We need to be preparing as if this is a pandemic, but I continue to hope that it is not,"" she added.

The Wuhan coronavirus has killed more than 50 people in China and infected thousands there, and spread as far as the US, France and Canada.

'We're going to have to reevaluate our strategy'

US health officials believe the Wuhan virus has an incubation period of about two weeks, CDC officials said Friday during a media briefing.

""Based on what we know now about this virus, our concern for transmission before symptoms develop is low, so that is reassuring,"" Dr. Jennifer Layden, an epidemiologist with the Illinois Department of Health, said at the Friday briefing.

The update on Sunday from the Chinese health minister should encourage health officials to change that thinking, some infectious disease experts told CNN.

""Assuming that Ma is correct, we're going to have to re-evaluate our strategy, that's for sure,"" Schaffner said.

Dr. Paul Offit, another longtime CDC adviser, said given Ma's news, he thinks health officials should alert people on the flights that the three US patients took from Wuhan that they might have traveled with someone who was infectious.

""I think the conservative thing to do would be to cast a wider net,"" he said.

NIH doctor wants US to inspect Chinese data

The United States' top infectious disease doctor wants a team of CDC disease detectives to go to China and check on these crucial questions about how the Wuhan coronavirus is spreading.

But there's something stopping them: China first has to invite the CDC.

""Up to now, to my knowledge, we have not been invited,"" Dr. Anthony Fauci, director of the National Institute of Allergy and Infectious Diseases at the US National Institutes of Health, said Sunday.

NIH and CDC are separate divisions of the US Department of Health and Human Services.

The implications of Ma's statement that the coronavirus is transmissible before symptoms are so important ""that in my mind it's absolutely critical that we ourselves see the data, because what goes on over there has implications for what happens here,"" Fauci said.

He added that to his knowledge, the Chinese did not tell US health authorities that the virus could spread before someone is symptomatic, a crucial aspect of any disease investigation. He said he learned about it after reading a CNN reporter's email.

Fauci said that CDC disease detectives would need to see precisely how Chinese health authorities have gathered their data and how they came to their conclusion.

""To my knowledge, we have not seen the precise minute, granular data and how they collected it,"" he said. ""We need to get to the real bottom line of how they collected their data and see if it's valid.""

""The Chinese have good people. I don't want to impugn their capabilities,"" Fauci added. ""But when it's something as important as this, our people who are trained epidemiologists need to go over their data and the best way to do that is go there and see how they're collecting it.""

CDC's Messonnier said Sunday the CDC has staff in China, but the team is not directly involved in the Wuhan coronavirus response. The agency hopes to have ""additional engagement"" on the outbreak in China in the coming days, she said.

In a tweet on Sunday, World Health Organization Director-General Tedros Adhanom Ghebreyesus said, ""I am on my way to Beijing, [China] to meet with the Government & health experts supporting the #coronavirus response. My @WHO colleagues & I would like to understand the latest developments & strengthen our partnership with [China] in providing further protection against the outbreak.""

Are Chinese officials right?

In a fast-spreading, evolving outbreak like this one, information often changes.

Some experts are skeptical because of the lack of data from China.

""I seriously doubt that the Chinese public officials have any data supporting this statement,"" said Michael Osterholm, director of the Center for Infectious Disease Research and Policy at the University of Minnesota. ""I know of no evidence in 17 years of working with coronaviruses -- SARS and MERS -- where anyone has been found to be infectious during their incubation period.""

Severe acute respiratory syndrome and Middle East respiratory syndrome are both caused by coronaviruses. While each has killed hundreds of people worldwide, together they amounted to only a handful of cases and no deaths in the United States.

Offit, on the other hand, said it wouldn't surprise him if the Chinese health minister is right and the Wuhan coronavirus can be spread while people are asymptomatic. Measles, mumps, rubella and chicken pox all spread that way, he said.

Despite that, he said he's optimistic that the US can control the outbreak before it gets out of hand, as it has in China.

That's because the spread of the outbreak doesn't just rely on the time period of contagiousness. It also relies on how easily the virus spreads. Some viruses,such as measles, spread easily even to people on the other side of a room. Other viruses spread only with much closer contact.

Get CNN Health's weekly newsletter Sign up here to get The Results Are In with Dr. Sanjay Gupta every Tuesday from the CNN Health team.

""My gut says we're going to be able to contain this real quick -- we're going to be able to put a moat around this fire,"" said Offit, a pediatric infectious disease expert at the Perelman School of Medicine at the University of Pennsylvania. ""I think this is going to be much more like SARS or MERS than the movie 'Contagion.' ""

""But then,"" the Philadelphia-based doctor said, ""I'm an Eagles fan, so I tend to be optimistic about things."""
Saudi Arabia tries to calm oil market over coronavirus fears,https://www.aljazeera.com/ajimpact/saudi-arabia-calm-oil-market-coronavirus-fears-200127133236911.html,1/27/2020,www.aljazeera.com,"Saudi Arabia, the world's top oil exporter, on Monday urged caution against ""gloomy expectations"" regarding the possible impact of the spread of the new coronavirus on the global economy and oil demand.

The death toll from the coronavirus outbreak in China rose to 81 on Monday with more than 2,700 infected, as health authorities around the world stepped up screening of passengers from China.

More:

Crude prices fell about 3 percent on Monday as the rising number of cases of the coronavirus and China's city lockdowns and extension of its Lunar New Year holiday deepened concerns over oil demand.

Oil prices had already been weighed down by oversupply and slowing demand from China. Last week, analysts at Goldman Sachs Group said the coronavirus could cause global oil demand to slip by 260,000 barrels a day, with jet fuel accounting for some two-thirds of that drop.

But Saudi Energy Minister Prince Abdulaziz bin Salman said the impact being seen on oil and other markets was ""primarily driven by psychological factors and extremely negative expectations adopted by some market participants despite its very limited impact on global oil demand"".

""Such extreme pessimism occurred back in 2003 during the SARS outbreak, though it did not cause a significant reduction in oil demand,"" the minister said in a statement.

Fellow Gulf OPEC oil producer United Arab Emirates echoed the Saudi minister's comments.

""It is important that we do not exaggerate projections related to future decreases in oil demand due to events in China,"" UAE Minister of Energy Suhail al-Mazrouei said.

In March ""OPEC and OPEC+ member countries will discuss market conditions and, if required, all options to ensure continued market balance,"" he said.

The Saudi minister said OPEC and its allies could respond to any impact on the oil market, adding he was confident the Chinese and international authorities could contain the virus.

Brent crude was down 3.1 percent at $58.82 at 1312 GMT, having earlier dropped to $58.68. US crude was down by 2.8 percent at $52.68, having earlier eased to $52.15. Both hit their lowest levels since October.

Prince Abdulaziz said he was confident the Organization of the Petroleum Exporting Countries (OPEC) and other producers, a group known as OPEC+, ""have the capability and flexibility needed to respond to any developments"".

Oman's oil minister told Reuters news agency on Monday that he fully supported Saudi Arabia's readiness to react to any impact the virus has on the market.

OPEC+, which includes Russia, has been reducing oil supply to support prices and has agreed to hold back 1.7 million barrels per day (bpd) of output until the end of March.

Prince Abdulaziz said all options would be open when OPEC+ meets in Vienna in March.

An OPEC source said on Monday that there were ""preliminary discussions"" among OPEC+ for an extension of the current oil supply cuts beyond March, and a possible deeper cut was also an option, if there was a need, and if the China virus spread impacted oil demand."
Oil prices have fallen 10% as coronavirus raises fears for global growth,https://edition.cnn.com/2020/01/27/business/oil-prices-coronavirus/index.html,1/27/2020,edition.cnn.com,"London (CNN Business) China's coronavirus outbreak has rattled oil markets, sending prices sharply lower as investors worry that efforts to prevent it spreading will harm the country's economy and reduce demand for crude.

Brent crude futures traded around 3% lower on Monday at $58.88 a barrel, their lowest level since October. US crude futures were down roughly 3%.

The price of Brent, the global benchmark, has tumbled by about 10% since January 17, when Chinese authorities confirmed the death of a second person infected with the virus. It has spread rapidly since then, leading the Chinese government to impose restrictions on transportation. Full, or partial lockdowns, are in effect in 15 Chinese cities, covering 60 million people.

The death toll now stands at 80, with nearly 3,000 confirmed cases in mainland China and more than 50 in other places including the United States.

""As the human cost continues to rise, investors have become increasingly concerned about the potential economic consequences of the disease,"" analysts at Rabobank said in a research note.

Read More"
Coronavirus: Death toll rises to 82 as China extends holiday,https://www.bbc.com/news/world-asia-china-51259649,1/27/2020,www.bbc.com,"Media playback is unsupported on your device Media caption Road blocks and ghost towns: Inside the province where the virus originated

The number of people killed in China by the new coronavirus has risen to 82, with almost 3,000 confirmed ill.

The national new year holiday has been extended by three days to Sunday, in an attempt to contain the spread.

The number of deaths in Hubei rose from 56 to 76, with six deaths elsewhere. Wuhan is in lockdown and several other cities have imposed travel bans.

At least 44 cases have been confirmed abroad, including in Germany, the United States, and Australia.

There have been no deaths outside China.

On Monday, authorities in Beijing confirmed a 50-year-old man had died - the first fatality in the Chinese capital from the virus.

In Shanghai, the government has stopped businesses from returning to work until 10 February. The ban applies to all companies apart from utilities, medical firms, medical suppliers, and supermarkets.

Meanwhile, the director-general of the World Health Organization, Tedros Adhanom Ghebreyesus, is in Beijing to discuss the outbreak with the Chinese government and health experts.

EPA Coronavirus cases in China 81Deaths 2,827 Confirmed cases

5,794 Suspected cases

461 In critical condition

51People recovered and discharged from hospital Source: National Health Commission, as of end of 26 January, plus state media

The BBC's Robin Brant in Shanghai says extending the main holiday of the year is a highly unusual move. But after the pre-new year travel surge, the prospect of half a billion people getting back on trains, planes and buses and criss-crossing the country again is the last thing the government wants, he adds.

On Monday, Chinese Premier Li Keqiang visited Wuhan, the capital of Hubei province and centre of the outbreak.

Experts suspect many more people are infected, but actual figures are hard to ascertain due to a number of factors like some people being asymptomatic.

Prof Neil Ferguson, a public health expert at Imperial College, London, told the UK's Guardian newspaper his ""best guess"" put the number at 100,000 infected, while figures put together by the Li Ka Shing Faculty of Medicine of the University of Hong Kong suggest the number was closer to 43,000.

However, the University of Hong Kong research also suggested that - without public health intervention - tens of thousands more could be infected every day when the outbreak reaches its height. As a result of their projections, Gabriel Leung, the dean of the faculty of Medicine, was advising ""substantial, draconian measures"" to limit population mobility.

The coronavirus causes severe acute respiratory infection and there is no specific cure or vaccine.

Most of the deaths have been of elderly people or those with pre-existing respiratory problems.

What is happening in Wuhan?

Travel from the city, home to 11 million people, has been severely restricted and non-essential vehicles have been banned from the roads.

At the Hubei border, workers are checking people's temperatures before allowing them into the province.

The local government in Wuhan said no-one from the city had left China in the past four days. Some 4,096 tourists from Wuhan are still out of the country, while five million new year travellers left the city before the lockdown.

Image copyright Gov.cn Image caption Li Keqiang - China's second most powerful politician - visited Wuhan on Monday

More than half a million medical staff have joined the province's prevention, control and treatment operations, while two makeshift hospitals are being built.

What is the situation in China?

New year celebrations were scaled back and four major cities - Beijing, Shanghai, Xian and Tianjin - have banned long-distance buses.

Schools and official institutions will remain closed for the rest of this week.

Beijing has closed the Forbidden City for tourists, as well as a section of the Great Wall. Both Disney parks in Hong Kong and Shanghai have closed.

Media playback is unsupported on your device Media caption Ben Kavanagh, a teacher originally from County Kildare, describes the scene in Wuhan

In Guangdong province, several cities have made face masks mandatory in public.

Hong Kong, which has eight confirmed cases, has declared a city-wide emergency, with schools closed until 17 February. Mongolia - which has yet to record a case of the virus - has closed its border with China. It has also closed schools until 2 March, and banned public events.

Meanwhile, He Qinghua, a top official with China's National Health Commission, told reporters some areas still ""lack determination in controlling the epidemic"", according to the state-run newspaper Global Times. He said rural villages, in particular, were failing to deal with the crisis ""in a timely manner"".

Over the weekend, Chinese officials warned the virus was able to spread during its incubation period, believed to be between one and 14 days, making it harder to contain the illness.

What is the situation internationally?

According to the World Health Organization and national authorities, there have been at least 47 confirmed cases outside China.

The latest case to be confirmed is in the German state of Bavaria, only the fourth so far in Europe.

Eight cases: Thailand

Thailand Five: USA, Australia, Singapore

USA, Australia, Singapore Four: Taiwan, Malaysia, South Korea

Taiwan, Malaysia, South Korea Three: France, Japan

France, Japan Two: Vietnam

Vietnam One: Nepal, Canada, Cambodia, Sri Lanka, Germany

In the UK, 73 people have been tested - but no-one has resulted to have contracted the virus.

Almost all had recently been to Wuhan or had been in close contact with someone who had.

Where did the virus emerge?

The virus is thought to have emerged from illegally traded wildlife at the Huanan seafood market in Wuhan.

Authorities have since temporarily banned the sale of all wildlife in China. The virus itself is a new, or ""novel"" coronavirus - a family that normally affects animals.

'As long as we leave, they don't mind'

Stephen McDonell, BBC News, Hubei / Henan

Image caption A worker checking the BBC team's temperature

Police and officials in the impact zone in Hubei and Henan provinces are now very keen to move us on wherever we arrive.

They don't seem to mind where we go - as long as we leave their towns.

We explain that the world wants to see the important, tiring work they're doing to combat the virus. But they're not interested. It could be that they're worried that our presence might imply to some that their patch is not handling this emergency well enough.

One police officer at the entrance to a small town in Henan said to me: ""We don't have a problem here any more so there's no need for you to be here.""

He said this at a checking station as cars were being pulled up behind him. Medical staff covered head to toe in protective clothing were then screening every passenger.

They also checked the inside of all vehicles. I'm not sure what they were looking for - but it certainly didn't look like business as usual.

What can people do to stay safe?

The World Health Organization (WHO) advises its ""standard recommendations"" focusing on ""hand and respiratory hygiene"".

That essentially means washing hands or using disinfectants, and covering one's mouth and nose when coughing or sneezing.

The advice also suggests avoiding contact with live animals in places where there have been coronavirus cases, and not to eat raw or uncooked animal products.

Learn more about the new virus

Image copyright Getty

Are you in China? Have you been affected by the lockdown in various cities? Email haveyoursay@bbc.co.uk.

Please include a contact number if you are willing to speak to a BBC journalist. You can also contact us in the following ways:"
Coronavirus: Foreign Office warns against 'all but essential travel' to China,https://www.bbc.com/news/uk-51288672,1/28/2020,www.bbc.com,"Image copyright AFP/Getty

The Foreign Office is warning Britons not to travel to mainland China, unless their journey is essential.

It comes as Britons in Hubei Province, at the centre of the coronavirus outbreak, prepare to be flown home as early as Thursday.

The virus has caused more than 100 deaths, spreading across China and to at least 16 other countries.

There have been no confirmed cases in the UK so far, with 97 people testing negative for the virus.

The FCO had already warned against all travel to Hubei Province, saying anyone there who could leave should do so.

Its new advice warns against ""all but essential travel to the rest of mainland China (not including Hong Kong and Macao)"".

It warns the Chinese government is imposing further restrictions on movement, adding: ""It may become harder over the coming weeks for those who wish to leave China to do so.""

The FCO is arranging to evacuate Britons from Wuhan and the surrounding Hubei province, urging those who want to leave to contact the British consulate before 11:00 local time on Wednesday.

Up to 300 British people are thought to be in the area, which is now under strict travel restrictions. Officials estimate as many as 200 of them will want to return to the UK.

One teacher in Wuhan, the capital city of the province, told the Press Association UK citizens were being given details of forthcoming flights - with some understood to be scheduled to fly back on Thursday morning.

Image copyright Getty Images Image caption Wuhan is in lockdown, with travel out of the city restricted

'Cities could be closed at short notice'

Travel journalist Simon Calder told BBC News the FCO's change of advice was ""extremely significant"".

""My estimate is that there are around 10,000 holidaymakers in China at the moment and many thousands more who are on business or living as expatriates,"" he said.

""The Foreign Office is being clear that it is not overly concerned with people who are there at the moment, it is more that they want to manage the scale of any possible problems.

""At the moment people can fly freely in and out of Beijing and Shanghai - the Foreign Office appears to be concerned that cities like that could be closed at short notice.""

Mr Calder said airlines flying from the UK to China ""have all said that they will provide refunds and anyone booked on a package holiday due to depart imminently will be entitled to a full refund"".

Those with packages booked to depart beyond the next week or so may be told to wait and see by their travel company, in case the FCO changes its advice.

""Anyone who travels to China against the Foreign Office advice risks invalidating their insurance,"" he added.

Amie Keeley, head of news at Travel Weekly, said it was a quiet time for organised tours in China, but operators had been offering customers with bookings later in the year refunds or alternative travel dates.

Foreign Secretary Dominic Raab said the government was ""working urgently to finalise arrangements for an assisted departure from Hubei Province for British nationals this week, and are in contact with people in Hubei to ensure they register their interest and that we can keep them updated"".

Image copyright Getty Images Image caption A man entering the subway in Beijing having his temperature checked

Britons have also been advised by the FCO to ""comply with any additional screening measures put in place by the local authorities"".

British Airways said it was assessing its schedule of flights to China, while Virgin Atlantic said its flights to Shanghai woud continue to operate as usual.

A UK expert developing a vaccine against the virus has said it has a ""very good chance"" of being effective.

Professor Robin Shattock, head of mucosal infection and immunity at Imperial College London, said he plans to start testing the vaccine on animals by the middle of February, with human studies in the summer if enough funding is secured.

Britons in parts of China affected by the virus have been criticising the UK government for not doing enough to help them leave.

Some in Wuhan said they had been given little information, compared with those from other countries. The US and Japan have been sending planes to Wuhan to evacuate their citizens.

Meanwhile, tests on people who have returned to the UK from the area are continuing.

One man currently being tested was filmed as he left home in Harborne, Birmingham, on Monday, on his way to hospital.

Image copyright Twitter/@MollieLuneBCFC Image caption A Twitter video shows a man, top (wearing black), walking into an ambulance and a medic in a protective suit

A video posted on Twitter by a neighbour showed him being escorted to an ambulance by a medic wearing a protective suit.

Earlier, Public Health England in the West Midlands said blood tests on the man were ongoing but it later said it was not in a position to comment on individual cases and would not provide rolling updates on tests.

It said testing for coronavirus involved taking samples from the patient's nose, throat and deeper respiratory tract and sending them to a laboratory which could provide a result within 24 hours.

Learn more about the new virus"
Coronavirus Crisis Exposes Cracks in China's Facade of Unity,https://www.nytimes.com/2020/01/28/business/china-coronavirus-communist-party.html,1/28/2020,www.nytimes.com,"From the outside, China’s Communist Party appears powerful and effective. It has tightened its control over Chinese politics and culture, the economy and everyday life, projecting the image of a gradually unifying society.

The coronavirus outbreak has blown up that facade.

Staff members at prestigious Union Hospital in Wuhan, the city at the center of the outbreak, have joined others around China in begging online for medical supplies. Videos show patients in Wuhan beseeching medical staff for treatment. Residents of Wuhan and its province, Hubei, are being chased off planes and ousted from hotels and villages.

Online critics are comparing current leaders unfavorably with past ones, even though the older generation had its own tarnished record on responding to emergencies. Some people have urged local party officials to kill themselves.

As cracks show in China’s veneer of stability, even some with ties to the party leadership are calling for those in power to shine light on divisions rather than papering them over. The crisis has shown that China remains riddled with vulnerabilities that no amount of censorship or strong-arming can hide."
Global Markets Are on Edge as Coronavirus Spreads,https://www.nytimes.com/2020/01/28/business/coronavirus-financial-markets.html,1/28/2020,www.nytimes.com,"“This is a worrying and serious situation and investors must be vigilant,” he added.

The concern is that the fallout could create a major shock for markets, even as worries about geopolitics and global trade have eased.

Many Asian stock markets were closed for the Lunar New Year holiday, but those that were open, including Japan’s and South Korea’s, fell and futures trading in China slumped. Money poured into safe-haven assets like gold and pushed up the value of the United States dollar. Most European markets were slightly higher.

Japan’s minister of economic and fiscal policy said on Tuesday that the Chinese outbreak would affect the Japanese tourism industry and warned that it could also hurt exports and corporate profits. Chinese tourists traveling to Japan accounted for 30 percent of all tourists in 2019, he said at a news conference.

“There are concerns over the impact to the Chinese and global economy from the spread of infection in China, transportation disruptions, cancellation of group tours from China and an extension in the Lunar holiday,” said the minister, Yasutoshi Nishimura."
Airlines around the world are suspending flights to China as the coronavirus spreads,https://edition.cnn.com/2020/01/29/business/british-airways-coronavirus/index.html,1/29/2020,edition.cnn.com,"Hong Kong (CNN Business) Airlines based in North America, Europe and Asia are canceling flights to China as authorities there seek to contain the spread of the Wuhan coronavirus.

British Airways, United Airlines, American Airlines, Air Asia, Cathay Pacific, Air India, IndiGo, Lufthansa and Finnair have announced plans to slash the number of flights they are operating to China or stop flying to the country entirely. Other airlines are offering customers refunds.

Airlines are taking action as the deadly coronavirus continues to spread. The virus has killed 132 people and infected over 6,000 people in China so far, with dozens more cases confirmed in places such as the United States, Japan, Germany and France.

International Airlines Group ICAGY British Airways, which is owned by, said Wednesday that it has suspended all direct flights between Britain and China with immediate effect after the UK Foreign Office warned against all but essential travel to China.

The carrier operates two daily direct flights from London to China — one to Beijing (PKX) and one to Shanghai (PVG). The airline said it had suspended the flights until January 31 while it assesses the situation, but they were unavailable to book online through February 29. Passengers can still book BA flights to mainland China via connections in cities such as Hong Kong.

Read More"
Diary of a Wuhan native: A week under coronavirus quarantine,https://www.aljazeera.com/news/2020/01/diary-wuhan-native-week-coronavirus-quarantine-200131045152448.html,1/30/2020,www.aljazeera.com,"At least nine million people in Wuhan were put under quarantine on January 23 after the authorities decided to seal off the entire city. The order was later expanded to the entire Hubei province, affecting nearly 56 million people. Now a week has passed. What does Wuhan look like under quarantine? How has the city's population been handling it?

I have been in touch with a few local residents since the beginning of this outbreak, and here is one of the stories of all those people living in the epicentre of this epidemic. The storyteller is a teacher. He has requested to remain anonymous.

Story as told to Shawn Yuan on January 30

My city has been ill for over a month now, and it has been sealed off for a week. Millions of us have been put under quarantine for seven days now, and all of this still feels surreal.

These days, I have been doing the same things over and over again: eat, sleep, eat, and the cycle continues.

All entertainment shows have also been cancelled by the government, and that leaves only the news about the virus playing on a loop on TV. Every aspect of my life is constantly reminding me of a single fact - the virus outbreak is still very real.

Last night, I looked outside of the window of my apartment - absolutely empty streets, eerily quiet neighbourhood, some flickering streetlights, and one giant LED screen playing the public service announcement, advising people to stay indoors. All of this almost feels like a scene out of a zombie movie.

I try to distract myself and keep my mind fresh: I read books, I make podcasts, I watch films, trying my best to make sure this whole mess doesn't get me. But sometimes, in this repetitive daily routine, we start to forget what we used to and aspire to be. This epidemic has taken a toll on all of us.

The memory of waking up to a city completely sealed off remains fresh. ""Dumbstruck"" is probably the best word to describe how I felt. This had never happened - not in my life, not in my parents'.

Fear and anxiety

Having seen what the SARS outbreak did, this still is the first time we all became nervous. That's also when I realised the situation had gone way beyond what the official facade looked like. In the first days following the lockdown, I was overwhelmed, but more afraid, I guess.

The morning of the lockdown, many private cars were trying to get out of Wuhan. But all my family is in Wuhan and it made no sense for me to leave. Instead, I rushed out to get more masks, but at that time, the supply for masks had already dwindled significantly - many pharmacies had run out of them. That's when I first started to freak out - what if I couldn't get them? What if I or someone in my family got infected?

Luckily, I managed to get some after a few tries in different pharmacies. And that was the last day I was out of my house for more than one hour during a day. Almost hourly anxiety took over me during these past seven days.

I went out yesterday to go to a supermarket. Food was running out at home, but also because I really needed to get out. I was going crazy - it's ironic that when I was working, I always wanted to stay at home and rest, but now that I am spending almost my entire time at home, it feels like torture.

Luckily, food is still readily available, and the price wasn't ridiculous, either. There were a lot more people than I expected at the supermarkets. Waiting outside of the market to get temperature checked and using hand sanitiser before going in have become the requirement for all the markets.

'Eerily empty neighbourhood'

Yesterday I saw the video of people singing the national anthem and shouting from their homes to each other to keep the morale high.

""Add oil! You can do this!"" It really made me smile and want to cry at the same time. It's a tough time but I have always thought Wuhan is a place full of potential and energy.

Today is the fifth day of the Chinese New Year, so according to traditions, we are supposed to go to temples and pay tribute to the God of Wealth today. Most of the businesses should be open today, too. But I took a walk around my neighbourhood this morning - just like the past seven days, it's empty - eerily empty. But at least the weather is getting better.

Medical staff at a hospital in the city of Wuhan carry meals for patients and other hospital workers on Friday [Yuan Zhang/EPA]

I took a photo of my dad today standing on the pavement of a park. His quarantine life, like so many others, has been eating and sleeping and eating again. No friends to talk to, no relatives to visit, and no TV programmes that he loved to watch nowadays. The only little ""entertainment"" for him is to take a look at this empty road and do nothing.

Whenever I get bored and start thinking, which happens quite often these days, the feeling of anger started to boil inside of me - why did this local government keep hiding the truth and even arresting the eight people who initially shared the information?

I had already known the situation wasn't as rosy as pictured by the government at that time, but I never for a second thought the scale of the crisis had reached a level to warrant a city-wide lockdown.

'An incredibly difficult time'

The Lunar New Year couldn't have come at a worse time, either. My family had already planned some trips during the week, and we're supposed to go to my grandmother's. Of course, all of this has been cancelled, but the thought of what this could have been is making what this ended up being even more unbearable.

On New Year's Eve, my dad went to sleep early because the Lunar New Year has been ruined - no visiting family, no drinking with them, no entertainment, but more importantly, a constant fear looming the entire family and the city.

I saw him turning off the light before 10pm - this is the first time I saw him turning off lights on New Year's Eve. He always told me that we should leave one light on for New Year's Eve. I guess a new year like this has made him forget about all the rituals.

The gala hosted by China's state television angered me even more. The entire country was struggling to cope with the virus outbreak and thousands of people were getting infected in Wuhan alone. But there was almost no mention of Wuhan during the gala except for poetry recitation.

""Wang Qiang defeated Serena Williams during the Australian Open, so that means we can defeat anything,"" one host said.

Wuhan Yangtze River Tunnel is blocked with a barrier following an outbreak of the new coronavirus and the city's lockdown, in Wuhan on Saturday, January 25 [File: China Daily via Reuters]

That only made me angrier - their response to how we are going to defeat the outbreak is this completely unrelated analogy? I guess, after this crisis, people's trust towards the ""Big Brother"" will be more fragile.

It's an incredibly difficult time for this city, but I'm so very proud of my city: everyone is trying their best to make sure the city continues to operate as normal - something we desperately need right now.

But still, Wuhan will be forever changed, and now we are just anxiously waiting for the epidemic to end so we can start getting used to whatever the shape new life will take.

Years or even decades from now, how are we supposed to tell this story to our next generation? Can we really realise what it means to be a ""citizen"" of the society?

The only thing I hope now is that our generation doesn't fail the next. At least I know I will keep this memory fresh."
Coronavirus may disrupt India's smartphone production,https://www.aljazeera.com/ajimpact/coronavirus-disrupt-india-smartphone-production-200130201710771.html,1/30/2020,www.aljazeera.com,"The deadly coronavirus outbreak in China could start to disrupt India's production of smartphones if it continues to spread in February, industry executives said. They warn it could delay component shipments.

India is the world's biggest smartphone maker after China but is still largely dependent on China for supplies of parts such as cells, display panels, camera modules and printed circuit boards.

More:

Taiwan's Foxconn and Wistron make iPhones in India for Apple, and Foxconn produces phones there for China's Xiaomi as well. Other smartphone makers in India include South Korea's Samsung and China's OnePlus.

So far, smartphone makers in India have weathered the impact of the virus, which has already killed 170 people, partly because they had ramped up inventories of Chinese-made parts anyway to cover the Lunar New Year holiday period when China's factories close down.

""Those disruptions were already planned, but if it [the virus's spread] gets prolonged, then for March and April production, we will have serious trouble,"" said S N Rai, the cofounder of homegrown smartphone maker Lava. ""We're definitely worried about it.""

Some components can be shipped in from markets such as South Korea, Vietnam or Taiwan, but smartphone makers will only make such purchases as a ""last resort"" as it would force companies to make changes, including in design and software, Rai said.

China's OnePlus said its Indian operations could manage, in the short term, at least.

""We are well covered because we have the entire production in India, we already have enough stock, and even going forward many of the components will anyway be coming directly from other markets,"" said Vikas Agarwal, the India head of OnePlus.

While Beijing has expressed confidence in defeating the ""devil"" virus - which on Thursday was declared a health emergency of international concern by the World Health Organization - major companies such as Alphabet Inc's Google and Sweden's IKEA have closed operations in China.

India's Tata Motors, which counts China as a major market for its luxury Jaguar Land Rover cars, said on Thursday that it was worried about the coronavirus and warned that the outbreak could hit profits.

As several airlines suspend flights to China, the movement of technical staff from the country (on-site support executives and machine and automation specialists, among others) will also be curtailed, and that will hit India's smartphone sector, said an executive at another foreign-owned smartphone maker, who did not wish to be named.

For now, the industry just hopes the outbreak can be contained within the next two weeks.

""If the problem persists beyond February 10, 2020, then we have a real problem at hand,"" said Pankaj Mohindroo, head of the India Cellular & Electronics Association, an industry lobby group."
Coronavirus vaccine: Scientists race to develop prevention,https://www.bbc.com/news/health-51299735,1/30/2020,www.bbc.com,"Media playback is unsupported on your device Media caption Inside the US laboratory developing a coronavirus vaccine

A deadly new virus. Thousands of people infected. No cure. No vaccine.

We've been here many times before.

In the past five years alone, the world has faced outbreaks of Ebola, Zika, another coronavirus called Mers (Middle East Respiratory Syndrome), and now the virus simply known as ""2019-nCoV"".

It's already infected thousands of people and killed more than 100.

But unlike in many previous outbreaks, where vaccines to protect people have taken years to develop, research for a vaccine to help stem this outbreak got under way within hours of the virus being identified.

Chinese officials released its genetic code very quickly. That information helps scientists determine where the virus probably came from, how it might mutate as the outbreak develops, and how to protect people against it.

With technological advances and greater commitment from governments around the world to fund research on emerging diseases, research facilities were able to spring into action fast.

Unprecedented speed

At Inovio's lab in San Diego, scientists are using a relatively new type of DNA technology to develop a potential vaccine. ""INO-4800"" - as it's currently called - with plans for it to enter human trials by the early summer.

Kate Broderick, senior vice-president of research and development at Inovio, said: ""Once China had provided the DNA sequence of this virus, we were able to put it through our lab's computer technology and design a vaccine within three hours.

""Our DNA medicine vaccines are novel in that they use DNA sequences from the virus to target specific parts of the pathogen which we believe the body will mount the strongest response to.

""We then use the patient's own cells to become a factory for the vaccine, strengthening the body's own natural response mechanisms.""

Image caption Scientists hope to have a vaccine ready to enter human trial by early summer

Inovio says if the initial human trials are a success, larger trials would follow, ideally in an outbreak setting in China ""by the end of the year"".

It is impossible to predict whether this outbreak is likely to have ended by then. But if Inovio's timeline goes to plan, the company says it will be the quickest a new vaccine has ever been developed and tested in an outbreak situation.

The last time a similar virus - Sars - emerged in 2002 - China was slow to let the world know what was happening. So by the time work on a vaccine started in earnest, the outbreak was almost over.

The timeline of 2019-nCoV

31 December 2019 - China alerts the World Health Organization (WHO) about a spate of pneumonia-like cases in Wuhan

- China alerts the World Health Organization (WHO) about a spate of pneumonia-like cases in Wuhan 1 January 2020 - The seafood/animal market believed to be at the centre of the outbreak is closed

- The seafood/animal market believed to be at the centre of the outbreak is closed 9 January - The WHO says the infection is caused by a new type of coronavirus

- The WHO says the infection is caused by a new type of coronavirus 10 January - China shares the genetic code of the new virus

- China shares the genetic code of the new virus 11 January - Scientists start working on a vaccine - and the first death confirmed

- Scientists start working on a vaccine - and the first death confirmed 13 January - Virus spreads abroad for the first time, with a case in Thailand

The work in these labs is being funded by the Coalition for Epidemic Preparedness Innovations (Cepi), which is made up of and funded by governments and philanthropic organisations from around the world.

It was created in the aftermath of the Ebola outbreak in West Africa to provide funding to accelerate the development of vaccines for new diseases.

Dr Melanie Saville, director of vaccine research and development at Cepi, said: ""The mission is to make sure that outbreaks are no longer a threat to humanity and to develop vaccines for emerging infectious diseases.""

'Molecular clamp'

Cepi is also funding two other programmes that are developing a vaccine for this new coronavirus.

The University of Queensland is working on a ""molecular clamp"" vaccine, which it says ""enables targeted and rapid vaccine production against multiple viral pathogens.""

Image caption Fermenters grow bacteria to provide the main ingredient for a vaccine

Moderna Inc in Massachusetts has also joined forces with the US National Institute of Allergy and Infectious Diseases to accelerate its research.

The WHO is co-ordinating this global quest for a new vaccine. It says it is following the progress of a number of research facilities, including the three supported by Cepi.

Although efforts to come up with a vaccine for this new coronavirus have been accelerated, research is still at an early stage at all the facilities in the race to find a new vaccine. Clinical trials take time and are best carried out within an outbreak setting.

There are no guarantees any of the designs so far will be safe and effective enough to be used in the outbreak in China.

Ana Maria Henao-Restrepo from the WHO's Health Emergencies programme said: ""We have developed a framework to inform decisions on which candidate vaccine(s) should be tested first.

""The experts will consider a number of criteria, including acceptable safety profile, induction of appropriate immune responses, and the timely availability of sufficient supplies of vaccine doses.

""Understanding the disease, its reservoirs, its transmission, its clinical severity and developing effective counter measures is critical for the control of the outbreak.""

The WHO is due to decide which vaccine will be tested on humans first in the coming days.

Inovio has announced that it will collaborate with a biotech company in Beijing who can help manage human trials which are due to start in the summer.

Dr J. Joseph Kim, president and CEO of Inovio, said: ""This collaboration allows us to enter China and deliver our vaccine into the areas where they need it most as soon as possible.""

Learn more about the new virus

Image copyright Getty"
Coronavirus Anger Boils Over in China and Doctors Plead for Supplies,https://www.nytimes.com/2020/01/30/world/asia/china-coronavirus-epidemic.html,1/30/2020,www.nytimes.com,"WUHAN, China — One week into a lockdown, anger and anxiety deepened in China on Thursday as the central province at the center of the coronavirus outbreak endured shortages of hospital beds, medical supplies and doctors.

In a sign of growing frustration, a relative of a patient infected with the virus beat up a doctor at a hospital in Wuhan, the capital of Hubei Province, the state broadcaster CCTV reported on Thursday, citing the police. The man was accused of pulling and damaging the doctor’s mask and protective clothing — potentially exposing him to the virus — after his father-in-law died in the hospital. The man was later detained.

[Read: China says 1,700 health workers have contracted coronavirus.]

At the same time, hospitals in the region renewed pleas to the public for help to replenish their supplies, which were fast disappearing. The shortages have become especially severe in Huanggang, a city of seven million not far from Wuhan, where some medical staff members were wearing raincoats and garbage bags as shoe covers to protect against infection, according to Yicai, a financial news site."
Asian markets close the week with losses amid coronavirus fears,https://edition.cnn.com/2020/01/30/investing/asian-market-latest/index.html,1/31/2020,edition.cnn.com,"Hong Kong (CNN Business) Hong Kong stocks plunged nearly 6% this week as the the spread of the coronavirus took its toll on markets.

Theclosed Friday 0.5% lower to finish down for a third straight session. It was closed the first two days of this week for the Lunar New Year holiday.

Elsewhere, South Korea'sdropped 1.4% on Friday, pushing its weekly loss to 5.7%. Japan'sended Friday 1% higher, but is also down for the week.

The coronavirus, which originated in central China, has now spread around the world. More than 200 people are dead and more than 9,600 people have been infected in mainland China. There have also been dozens of confirmed cases elsewhere, including India, the Philippines and the United States.

The World Health Organization has declared coronavirus a public health emergency of international concern.

Separately, China's factory activity weakened ahead of the coronavirus outbreak, according to official data released Friday. The purchasing managers index for manufacturing reached 50 this month, lower than last month's 50.2 but in line with what analysts polled by Reuters expected.

Non-manufacturing PMI, a key indicator for the services sector, rose to 54.1, which was above December's 53.5.

A reading above 50 indicates growth from the previous month.

""The PMIs are usually valued as being among the first pieces of data released for an economy each month. But China's January PMI surveys have been overtaken by subsequent events,"" wrote Martin Lynge Rasmussen, China economist for Capital Economics, in a research note. ""The following months' PMIs will give insight into how damaging the virus is.""

He noted that the PMI surveys ended January 20, the same day Chinese President Xi Jinping publicly stated that the outbreak was serious.

Elsewhere, South Korean electronics maker LG reported sales of 62.3 trillion won ($52.5 billion) in 2019, a rise of 1% compared to 2018. Operating income fell about 1% to 2.4 trillion won ($2 billion).

Earnings were dragged down by the poor performance of LG's smartphone division. Sales of LG phones for 2019 plummeted 21% to 1.3 trillion won ($1.1 billion).

Shares in LG dropped 1.9% in Seoul on Friday.

SK Hynix, which supplies chips to smartphone maker Apple and others, saw profits collapse in the fourth quarter and miss analysts' estimates by a wide mark.

Operating profit plummeted 95% to 236 billion won ($199 million), the company's worst quarterly profit in seven years and far below what analysts expected, according to Refinitiv.

SK Hynix stock fell 0.5% in Seoul.

-- Sherisse Pham contributed to this report."
Coronavirus: Worldwide cases overtake 2003 Sars outbreak,https://www.bbc.com/news/world-51322733,1/31/2020,www.bbc.com,"Media playback is unsupported on your device Media caption The BBC's online health editor on what we know about the virus

The number of coronavirus cases worldwide has overtaken that of the Sars epidemic, which spread to more than two dozen countries in 2003.

There were around 8,100 cases of Sars - severe acute respiratory syndrome - reported during the eight-month outbreak.

But nearly 10,000 cases of the new virus have been confirmed, most in China, since it emerged in December.

More than 100 cases have been reported outside China, in 22 countries.

The number of deaths so far stands at 213 - all in China. In total, 774 people were killed by Sars.

On Thursday, the World Health Organization (WHO) declared a global health emergency over the new outbreak.

The UK on Friday confirmed its first two cases of the virus.

In another development, the US also declared a public health emergency and said it would bar any foreign nationals who have visited China in the past two weeks from entering the country.

Estimates by the University of Hong Kong suggest the true total number of cases could be far higher than official figures suggest. Based on mathematical models of the outbreak, experts there say more than 75,000 people may have been infected in the Chinese city of Wuhan alone, where the virus originated.

Most cases outside China are in people who have been to Wuhan. But Germany, Japan, Vietnam, the United States, Thailand and South Korea have reported person-to-person cases - patients being infected by people who had travelled to China.

Wuhan's Communist Party chief said on Friday the city should have taken measures sooner to contain the virus.

""If strict control measures had been taken earlier, the result would have been better than now,"" Ma Guoqiang told state broadcaster CCTV.

As governments around the world acted to contain the virus, WHO spokesman Chris Lindmeier warned that closing borders could in fact accelerate its spread, with travellers entering countries unofficially.

""As we know from other scenarios, be it Ebola or other cases, whenever people want to travel, they will. And if the official paths are not opened, they will find unofficial paths,"" he said.

He said the best way to track the virus was at official border crossings.

How does this outbreak compare to Sars?

Sars was a type of coronavirus that first emerged in China's Guangdong province in November 2002. By the time the outbreak ended the following July, it had spread to more than two dozen countries.

The new coronavirus emerged only last month. So far, it has spread to fewer countries and - while more people have been infected globally - it has resulted in fewer deaths.

On Wednesday, the number of confirmed cases within China surpassed the Sars epidemic.

Sars was also estimated to have cost the global economy more than $30bn (£22bn).

But economists have said the new coronavirus could have an even bigger impact on the world economy. It has forced global companies including tech giants, car makers and retailers to shut down temporarily in China.

China was also criticised by the UN's global health body for concealing the scale of the original Sars outbreak.

It has been praised for responding to the latest virus with tough measures, including effectively quarantining millions of residents in cities.

But in his interview with CCTV on Friday, the Wuhan Communist Party chief said transport restrictions should have been brought in at least 10 days earlier.

""The epidemic may have been alleviated somewhat, and not got to the current situation,"" Mr Ma said.

The estimates from the University of Hong Kong suggest the epidemic is doubling in size roughly every week and that multiple Chinese cities may have imported sufficient cases to start local epidemics.

""Large cities overseas with close transport links to China could potentially also become outbreak epicentres because of substantial spread of pre-symptomatic cases unless substantial public health interventions at both the population and personal levels are implemented immediately,"" Professor Joseph Wu said.

Harder to spot and harder to stop

Why is this outbreak more difficult to stop than Sars?

The answer is not down to China - the speed and scale of the country's response to this new virus is widely considered to be unprecedented. The difference is the way the virus behaves inside the human body.

Sars was a brutal infection that you couldn't miss - patients were contagious only when they had symptoms. This made it relatively easy to isolate the sick and quarantine anyone who might have been exposed.

But the new virus, 2019-nCov, is harder to spot and therefore harder to stop.

From the virus's perspective, it has a far smarter evolutionary survival strategy than Sars.

The best estimate is only one-in-five cases cause severe symptoms, so instead of infected people turning up in hospital, you have to go out and find them.

And we are getting detailed documented cases of people spreading the virus before they even have symptoms.

There is a tendency to focus only on how deadly a virus is. But it is this, in combination with a virus's ability to spread, that determines its true threat.

How is China handling this?

A confirmed case in Tibet means the virus has now reached every region in mainland China.

The central province of Hubei, where nearly all deaths have occurred, is in a state of lockdown. The province of 60 million people is home to Wuhan, which is at the heart of the outbreak.

The city has effectively been sealed off and China has put numerous transport restrictions in place to curb the spread of the virus. People who have been in Hubei are also being told to work from home.

China has said it will send charter planes to bring back Hubei residents who are overseas ""as soon as possible"". A foreign ministry spokesman said this was because of the ""practical difficulties"" Chinese citizens had faced abroad.

The virus is affecting China's economy, the world's second-largest, with a growing number of countries advising their citizens to avoid all non-essential travel to the country.

How is the world responding?

Voluntary evacuations of hundreds of foreign nationals from Wuhan are under way.

The UK, Australia, South Korea, Singapore and New Zealand are expected to quarantine all evacuees for two weeks to monitor them for symptoms and avoid contagion.

Media playback is unsupported on your device Media caption Inside the US laboratory developing a coronavirus vaccine

Australia plans to quarantine its evacuees on Christmas Island, 2,000km (1,200 miles) from the mainland in a detention centre that has been used to house asylum seekers.

In other recent developments:

Sweden confirmed its first case - a woman in her 20s who arrived in the country on 24 January after visiting the Wuhan area

confirmed its first case - a woman in her 20s who arrived in the country on 24 January after visiting the Wuhan area Russia said two Chinese citizens had been placed in isolation after they tested positive for the virus

said two Chinese citizens had been placed in isolation after they tested positive for the virus Singapore closed its borders to all travellers from China

closed its borders to all travellers from China Germany confirmed its seventh case - a man from a company in Bavaria where five other workers have tested positive

confirmed its seventh case - a man from a company in Bavaria where five other workers have tested positive Italy declared a six-month state of emergency after two Chinese tourists in Rome were diagnosed with the coronavirus

declared a six-month state of emergency after two Chinese tourists in Rome were diagnosed with the coronavirus Thailand confirmed its first case of human-to-human transmission

confirmed its first case of human-to-human transmission Mongolia suspended all arrivals from China until 2 March. It also banned its citizens from travelling to the country

suspended all arrivals from China until 2 March. It also banned its citizens from travelling to the country In the US , Chicago health officials reported the first US case of human-to-human transmission

, Chicago health officials reported the first US case of human-to-human transmission Russia decided to close its 4,300km (2,670-mile) far-eastern border with China

decided to close its 4,300km (2,670-mile) far-eastern border with China Japan raised its infectious disease advisory level for China

raised its infectious disease advisory level for China Some 250 French nationals were evacuated from Wuhan

nationals were evacuated from Wuhan India confirmed its first case of the virus - a student in the southern state of Kerala who was studying in Wuhan

confirmed its first case of the virus - a student in the southern state of Kerala who was studying in Wuhan Israel barred all flight connections with China

barred all flight connections with China North Korea suspended all flights and trains to and from China, said the British ambassador to North Korea

suspended all flights and trains to and from China, said the British ambassador to North Korea Guatemala announced new travel restrictions, saying anyone who had been to China in the past 15 days would be prevented from reaching the country

Have you been affected by any of the issues raised? You can share your experience by emailing haveyoursay@bbc.co.uk.

Please include a contact number if you are willing to speak to a BBC journalist. You can also contact us in the following ways:"
Coronavirus death toll rises to 258 as US and others impose strict travel restrictions,https://edition.cnn.com/2020/01/30/asia/wuhan-coronavirus-update-intl-hnk/index.html,1/31/2020,edition.cnn.com,"Hong Kong (CNN) The United States and other countries issued strict travel restrictions for foreign nationals who traveled to China as the number of deaths from the Wuhan coronavirus outbreak continued rising on Friday.

A day after the World Health Organization (WHO) declared the virus a global health emergency , Chinese authorities reported 45 deaths, all of them in Hubei, the province at the center of the outbreak of which Wuhan is the capital, bringing the total death toll across the country to 258.

As of Friday, there were more than 10,000 coronavirus cases confirmed in China, authorities said, an increase of over 2,000 from the previous day. That surpasses the 2003 severe acute respiratory syndrome (SARS) outbreak that began in southern China, which infected 8,098 people worldwide, killing 774.

More than 20 countries and territories outside of mainland China have confirmed cases of the virus -- spanning Asia, Europe, North America and the Middle East -- as the United Kingdom reported its first two cases on Friday.

On Friday, President Donald Trump signed a proclamation suspending the entry of foreign nationals who have traveled in China in the last two weeks and could pose a risk of spreading the virus, Health and Human Services Secretary Alex Azar said.

Foreign nationals who are the immediate family of US citizens or permanent residents are exempt. US citizens returning to the United States who have been in China's Hubei province in the two weeks before their return will be subject to up to 14 days of mandatory quarantine, Azar said.

The decision by the WHO prompted governments to upgrade their own response to the virus, with the US State Department raising its travel advisory for China to it's highest level: Do not travel.

The WHO defines a public health emergency of international concern as ""an extraordinary event"" that constitutes a ""public health risk to other States through the international spread of disease,"" and ""to potentially require a coordinated international response."" Previous emergencies have included Ebola, Zika and H1N1.

Ghebreyesus, who met this week with Chinese President Xi Jinping, said the WHO ""continues to have confidence in China's capacity to control the outbreak.""

""We would have seen many more cases outside China by now -- and probably deaths -- if it were not for the government's efforts,"" he added.

Much of China goes back to work on Monday, after the Lunar New Year holiday was extended in an attempt to rein in the virus. The fear now -- as tens of millions of people travel across the country and cities return to usual business -- is that new self-sustaining epidemic spots will rear up.

Many schools and universities across the country will remain closed for much of next week.

JUST WATCHED American student in Shanghai: It's like 'Zombieland' Replay More Videos ... MUST WATCH American student in Shanghai: It's like 'Zombieland' 02:40

Evacuation and spread

As Wuhan and much of Hubei remains on lockdown in a bid to contain the virus, many countries have begun extracting their citizens from the city.

A charter plane carrying more than 350 South Koreans landed at Gimpo International Airport near Seoul on Friday, following flights organized by the US and Japan to evacuate their citizens. Multiple other governments, including the UK, Australia, New Zealand and Canada are still arranging flights.

Meanwhile, more cases of the virus have been reported worldwide. Singapore confirmed three additional cases Thursday, bringing the total number of confirmed infections in the city to 13.

Health officials said all 13 cases are in a stable condition and ""most are improving."" They also advised citizens to ""defer all travel to Hubei Province and all non-essential travel to mainland China.""

The Singapore government said it will distribute four masks each to 1.3 million households in the city from Saturday. Other Asian territories, particularly Hong Kong, have struggled to maintain supply of masks, with many stores running out following an initial rush by residents to stock up.

More than 130 infections with the virus -- but no deaths -- have been reported outside mainland China.

The UK has confirmed its first two cases of Wuhan coronavirus in the northwest of England, according to a statement by Chris Whitty, the chief medical officer for England.

""We can confirm that two patients in England, who are members of the same family, have tested positive for coronavirus. The patients are receiving specialist NHS (National Health Service) care, and we are using tried and tested infection control procedures to prevent further spread of the virus,"" he said.

""The NHS is extremely well-prepared and used to managing infections and we are already working rapidly to identify any contacts the patients had, to prevent further spread,"" he added.

""We have been preparing for UK cases of novel coronavirus and we have robust infection control measures in place to respond immediately. We are continuing to work closely with the World Health Organization and the international community as the outbreak in China develops to ensure we are ready for all eventualities.""

Two of China's neighbors have instituted emergency measures to try and stop the virus spreading there. Russia said it was closing its border in the Far East, and limiting rail services from all of China from January 31. Meanwhile, North Korea declared a state of emergency and said it was instituting a ""hygienic and anti-epidemic"" response.

Work continues on Wuhan Huoshenshan hospital on January 30, 2020 in Wuhan, China. The 1,000-bed hospital is scheduled to open on February 5.

Facing a long quarantine

Much of Hubei has been under effective quarantine for weeks now, with almost every city facing travel restrictions in a province home to nearly 60 million people. Wuhan has been completely locked down, with residents cooped up in their homes and the streets abandoned.

Foreigners being airlifted out of the city are also facing up to two weeks of mandatory or voluntary quarantine once they land in their home countries.

However, this has sparked controversy in some countries, especially in Australia, where a plan to house evacuees in a former detention center for migrants on Christmas Island has generated no small amount of negative publicity .

Public broadcaster ABC spoke to some Australians in Wuhan who said they would rather remain in the city than face two weeks on what has been described by some opposition lawmakers as a ""leper camp,"" even as Canberra defended its decision as the only place capable of quarantining hundreds of people.

At March Air Reserve Base in Southern California, where US evacuees were flown earlier this week, one man said he was willing to remain under quarantine ""as long as I need.""

Jarred Evans said that the US Centers for Disease Control told evacuees that the initial 72-hour quarantine that was suggested ""is really not enough time, but you know, they're not obligated to keep us here.""

""You're not obligated to leave (when the 72 hours are up), so they're saying that the best thing for you, your people, your family and the community is to stay as long as possible,"" Evans said.

After flying out of near-freezing temperatures in Wuhan, Evans said he and the other passengers were spending time outdoors enjoying the sunny, 22 degrees Celsius (72F) weather.

""We're all still taking major precautions. So it's not like we're around here hugging each other and shaking hands and things like that,"" Evans said. ""We're wearing our masks ... But honestly, you know, everyone is enjoying themselves because what we experienced, what we've seen, is very serious, you know, people are dying. So when you see that and think about things like that, try to take as much appreciation of what is in front of you.""

What happens next?

Speaking on Friday, China's Foreign Ministry said the country had full ""confidence and capability"" in winning the fight against the virus.

""Since the outbreak of the novel coronavirus epidemic, the Chinese government has been taking the most comprehensive and rigorous prevention and control measures with a high sense of responsibility for people's health,"" said ministry spokeswoman Hua Chunying in a statement. ""Many of these measures go well beyond the requirements of the International Health Regulations. We have full confidence and capability to win this fight against the epidemic.""

China has taken major measures to try and contain the epidemic, locking much of Hubei down, partially closing the border with Hong Kong and extending the Lunar New Year holiday, all of which could have a severe drain on the country's economy, already vulnerable due to the US-China trade war.

With most people due to go back to work on Monday, it remains unclear whether more measures will be announced, and if not, how this will influence the spread of the virus.

Health experts previously estimated that the number of cases could be far higher than currently confirmed. Researchers at Imperial College London have estimated that at least 4,000 people were infected in Wuhan by January 18, almost a week before the lockdown began. Their model suggests a low national figure of 20,000 infections by the end of the month, potentially as high as 100,000.

Researchers in Hong Kong estimate there could be 75,815 people in Wuhan infected with coronavirus as of January 25, according to a paper published Friday in The Lancet.

UPDATE: This story has been updated to reflect the number of confirmed cases of Wuhan coronavirus outside mainland China."

